Nearest Keyword Set Search in Multi-dimensional Datasets

Keyword-based search in text-rich multi-dimensional datasets facilitates many novel applications and tools. In this paper, we consider objects that are tagged with keywords and are embedded in a vector space. For these datasets, we study queries that ask for the tightest groups of points satisfying a given set of keywords. We propose a novel method called ProMiSH (Projection and Multi Scale Hashing) that uses random projection and hash-based index structures, and achieves high scalability and speedup. We present an exact and an approximate version of the algorithm. Our empirical studies, both on real and synthetic datasets, show that ProMiSH has a speedup of more than four orders over state-of-the-art tree-based techniques. Our scalability tests on datasets of sizes up to 10 million and dimensions up to 100 for queries having up to 9 keywords show that ProMiSH scales linearly with the dataset size, the dataset dimension, the query size, and the result size.

==> plots/OtherExpDist2_3_16_2.txt <==
303 1.0  0.16522
319 2.0  0.11137
322 1.0  0.12158
335 4.0  0.14778
337 2.0  0.18587
338 2.0  0.1525
339 2.0  0.10602
340 1.0  0.09691
342 3.0  0.11078
349 1.0  0.13035
351 2.0  0.12075
352 2.0  0.116
353 4.0  0.10933
354 1.0  0.08683
357 3.0  0.10719
358 1.0  0.1104
360 1.0  0.09767
361 1.0  0.08727
363 1.0  0.11517
364 1.0  0.10183
365 3.0  0.09365
368 4.0  0.10256
369 1.0  0.08372
370 2.0  0.1318
373 1.0  0.10333
375 2.0  0.09239
376 2.0  0.08773
378 4.0  0.1743
379 3.0  0.08583
380 1.0  0.10318
382 4.0  0.08706
384 3.0  0.09839
385 3.0  0.09604
386 1.0  0.08912
387 3.0  0.10459
388 5.0  0.10214
390 3.0  0.09532
391 1.0  0.098
392 5.0  0.11399
393 7.0  0.07399
394 1.0  0.11558
395 5.0  0.09855
396 7.0  0.11415
397 2.0  0.09676
400 3.0  0.11043
401 1.0  0.09573
402 5.0  0.08638
403 3.0  0.07647
404 7.0  0.12038
405 2.0  0.10177
406 1.0  0.0755
407 3.0  0.07852
408 3.0  0.12483
409 5.0  0.09117
410 1.0  0.08106
411 2.0  0.08155
412 1.0  0.09321
413 1.0  0.06984
414 5.0  0.07134
415 10.0  0.11982
416 3.0  0.08324
417 5.0  0.06496
418 7.0  0.0744
419 1.0  0.08362
420 1.0  0.06958
421 3.0  0.07815
422 10.0  0.08779
423 2.0  0.07247
424 1.0  0.07395
425 13.0  0.07605
426 5.0  0.09333
427 11.0  0.08804
428 5.0  0.07017
429 2.0  0.07648
430 3.0  0.15466
431 10.0  0.06684
432 7.0  0.07678
433 2.0  0.06536
434 8.0  0.07649
435 9.0  0.09518
436 11.0  0.1182
437 3.0  0.05884
438 11.0  0.06638
439 11.0  0.06241
440 3.0  0.07627
441 12.0  0.09769
442 6.0  0.09409
443 8.0  0.06394
444 10.0  0.07941
445 8.0  0.06365
446 12.0  0.06008
447 6.0  0.07516
448 2.0  0.06217
449 9.0  0.05889
450 6.0  0.05656
451 8.0  0.06184
452 6.0  0.06007
453 4.0  0.0807
454 12.0  0.10724
455 18.0  0.07357
456 19.0  0.06492
457 10.0  0.11136
458 10.0  0.10836
459 14.0  0.06202
460 8.0  0.06087
461 12.0  0.06577
462 9.0  0.05866
463 14.0  0.06031
464 19.0  0.05691
465 18.0  0.05703
466 16.0  0.12662
467 4.0  0.06468
468 13.0  0.05704
469 13.0  0.07208
470 16.0  0.07267
471 15.0  0.06534
472 20.0  0.07376
473 18.0  0.06613
474 25.0  0.06069
475 5.0  0.06496
476 16.0  0.05399
477 12.0  0.05704
478 22.0  0.0536
479 6.0  0.05371
480 14.0  0.04834
481 20.0  0.06307
482 18.0  0.05297
483 56.0  0.07212
484 31.0  0.05231
485 22.0  0.05428
486 12.0  0.07214
487 18.0  0.05625
488 34.0  0.0756
489 25.0  0.04834
490 36.0  0.05307
491 33.0  0.0761
492 11.0  0.05217
493 28.0  0.0537
494 9.0  0.06017
495 9.0  0.05711
496 29.0  0.05683
497 39.0  0.06189
498 30.0  0.05677
499 31.0  0.05224
500 28.0  0.04904
501 28.0  0.06836
502 34.0  0.05618
503 35.0  0.04981
504 35.0  0.08022
505 15.0  0.05228
506 34.0  0.05628
507 17.0  0.05096
508 18.0  0.05531
509 34.0  0.04346
510 30.0  0.05276
511 14.0  0.07747
512 22.0  0.05196
513 22.0  0.05672
514 44.0  0.05727
515 41.0  0.05355
516 22.0  0.06002
517 40.0  0.06494
518 33.0  0.05929
519 34.0  0.06787
520 42.0  0.08797
521 40.0  0.05279
522 26.0  0.05679
523 45.0  0.0421
524 34.0  0.04532
525 38.0  0.04327
526 47.0  0.05924
527 51.0  0.05108
528 36.0  0.05475
529 53.0  0.05009
530 38.0  0.0886
531 41.0  0.04789
532 46.0  0.06347
533 39.0  0.05269
534 48.0  0.04137
535 47.0  0.05605
536 71.0  0.05987
537 46.0  0.10095
538 51.0  0.04551
539 54.0  0.04459
540 39.0  0.06931
541 40.0  0.04579
542 51.0  0.05735
543 38.0  0.06964
544 54.0  0.04339
545 55.0  0.0507
546 46.0  0.04851
547 60.0  0.04271
548 66.0  0.05151
549 70.0  0.05319
550 61.0  0.04504
551 32.0  0.05398
552 46.0  0.04212
553 48.0  0.04347
554 41.0  0.04868
555 91.0  0.04338
556 58.0  0.0414
557 42.0  0.05151
558 87.0  0.05354
559 67.0  0.04119
560 69.0  0.03792
561 83.0  0.03733
562 51.0  0.03832
563 67.0  0.03824
564 84.0  0.05557
565 69.0  0.04624
566 43.0  0.07084
567 99.0  0.04636
568 73.0  0.06201
569 79.0  0.0677
570 85.0  0.05011
571 63.0  0.04536
572 98.0  0.04313
573 114.0  0.05815
574 155.0  0.03774
575 131.0  0.04602
576 104.0  0.0497
577 94.0  0.04684
578 82.0  0.03843
579 71.0  0.05256
580 106.0  0.04618
581 118.0  0.06817
582 92.0  0.0411
583 129.0  0.05046
584 105.0  0.04228
585 112.0  0.04879
586 93.0  0.04519
587 88.0  0.04513
588 79.0  0.0635
589 107.0  0.03394
590 129.0  0.07383
591 124.0  0.03596
592 123.0  0.03905
593 105.0  0.04252
594 127.0  0.03697
595 95.0  0.0432
596 84.0  0.04819
597 120.0  0.04094
598 145.0  0.03844
599 135.0  0.04299
600 143.0  0.0461
601 120.0  0.04501
602 109.0  0.0833
603 142.0  0.03729
604 100.0  0.06366
605 121.0  0.05243
606 105.0  0.03603
607 121.0  0.04937
608 104.0  0.03473
609 107.0  0.04564
610 108.0  0.04101
611 169.0  0.03131
612 179.0  0.06055
613 135.0  0.04216
614 143.0  0.03378
615 170.0  0.03332
616 126.0  0.0492
617 111.0  0.03995
618 110.0  0.0364
619 131.0  0.0369
620 139.0  0.03497
621 247.0  0.04116
622 123.0  0.03046
623 207.0  0.03514
624 221.0  0.03135
625 188.0  0.04705
626 160.0  0.03642
627 132.0  0.03811
628 151.0  0.04185
629 200.0  0.0479
630 152.0  0.04673
631 146.0  0.04325
632 171.0  0.04018
633 165.0  0.0281
634 195.0  0.03309
635 236.0  0.03579
636 208.0  0.03121
637 243.0  0.03422
638 179.0  0.04229
639 170.0  0.03913
640 176.0  0.03574
641 285.0  0.03228
642 244.0  0.04161
643 182.0  0.03452
644 263.0  0.0347
645 127.0  0.03532
646 269.0  0.03719
647 205.0  0.035
648 206.0  0.03815
649 362.0  0.03153
650 302.0  0.04002
651 198.0  0.02889
652 248.0  0.02701
653 304.0  0.03603
654 341.0  0.04374
655 265.0  0.0388
656 295.0  0.04329
657 329.0  0.03322
658 254.0  0.02953
659 248.0  0.03153
660 300.0  0.04019
661 276.0  0.03485
662 232.0  0.02981
663 287.0  0.03057
664 356.0  0.03486
665 268.0  0.04662
666 277.0  0.03321
667 361.0  0.03086
668 329.0  0.04029
669 214.0  0.02816
670 375.0  0.06405
671 334.0  0.06624
672 313.0  0.02886
673 208.0  0.04593
674 431.0  0.03303
675 346.0  0.03148
676 310.0  0.05149
677 414.0  0.03638
678 410.0  0.03078
679 379.0  0.03378
680 317.0  0.02683
681 347.0  0.03664
682 373.0  0.03044
683 557.0  0.02972
684 388.0  0.02936
685 594.0  0.04416
686 377.0  0.03287
687 290.0  0.03177
688 447.0  0.02811
689 325.0  0.02958
690 378.0  0.02821
691 415.0  0.02764
692 484.0  0.04158
693 491.0  0.02351
694 775.0  0.03062
695 447.0  0.02458
696 394.0  0.04489
697 594.0  0.03262
698 458.0  0.0327
699 353.0  0.02825
700 508.0  0.0222
701 422.0  0.02926
702 386.0  0.03392
703 417.0  0.02467
704 411.0  0.0484
705 532.0  0.04477
706 409.0  0.04
707 501.0  0.02587
708 475.0  0.02187
709 603.0  0.0327
710 493.0  0.04261
711 405.0  0.02888
712 384.0  0.04633
713 513.0  0.03103
714 491.0  0.03282
715 634.0  0.02457
716 651.0  0.03737
717 497.0  0.03698
718 412.0  0.03158
719 451.0  0.02535
720 797.0  0.03661
721 581.0  0.02395
722 614.0  0.04278
723 670.0  0.03218
724 657.0  0.03746
725 658.0  0.03565
726 485.0  0.03357
727 559.0  0.03361
728 571.0  0.02896
729 463.0  0.03124
730 642.0  0.02238
731 673.0  0.03532
732 764.0  0.03435
733 606.0  0.04043
734 826.0  0.02255
735 679.0  0.03123
736 619.0  0.03006
737 790.0  0.06168
738 778.0  0.02473
739 616.0  0.02951
740 557.0  0.02378
741 947.0  0.0282
742 559.0  0.02266
743 647.0  0.02403
744 789.0  0.03124
745 638.0  0.0221
746 812.0  0.03637
747 812.0  0.03282
748 458.0  0.02437
749 523.0  0.02877
750 423.0  0.03753
751 829.0  0.038
752 697.0  0.03173
753 762.0  0.02271
754 695.0  0.02712
755 849.0  0.03164
756 814.0  0.02617
757 760.0  0.02862
758 525.0  0.03796
759 822.0  0.0269
760 835.0  0.02759
761 768.0  0.03142
762 873.0  0.03807
763 749.0  0.02034
764 698.0  0.01991
765 823.0  0.02977
766 793.0  0.02059
767 916.0  0.01988
768 789.0  0.02104
769 715.0  0.02186
770 832.0  0.03292
771 903.0  0.0231
772 819.0  0.02357
773 936.0  0.03024
774 725.0  0.02222
775 840.0  0.0312
776 918.0  0.03112
777 1214.0  0.02868
778 1186.0  0.02257
779 1182.0  0.02181
780 952.0  0.02022
781 955.0  0.02356
782 1116.0  0.04169
783 874.0  0.02662
784 1133.0  0.01981
785 994.0  0.02405
786 1160.0  0.02019
787 939.0  0.02852
788 1196.0  0.02501
789 1276.0  0.02469
790 1345.0  0.03042
791 1258.0  0.01966
792 980.0  0.02009
793 1353.0  0.02071
794 1066.0  0.0216
795 948.0  0.02053
796 1068.0  0.02158
797 1188.0  0.01907
798 849.0  0.01966
799 1081.0  0.02548
800 1327.0  0.02274
801 1253.0  0.02073
802 1208.0  0.02898
803 1511.0  0.02066
804 1226.0  0.01934
805 953.0  0.03801
806 1712.0  0.02179
807 1264.0  0.02301
808 1373.0  0.02261
809 1397.0  0.01925
810 1356.0  0.02777
811 1403.0  0.01675
812 1297.0  0.01892
813 1368.0  0.01805
814 1358.0  0.01902
815 1569.0  0.0207
816 1424.0  0.04604
817 1219.0  0.03109
818 1289.0  0.03335
819 1301.0  0.02064
820 1089.0  0.02013
821 1648.0  0.03536
822 1295.0  0.01785
823 1504.0  0.02245
824 1128.0  0.02506
825 1468.0  0.03499
826 1455.0  0.0188
827 1153.0  0.03887
828 1390.0  0.02539
829 1729.0  0.01815
830 1782.0  0.01627
831 1690.0  0.02178
832 1445.0  0.01771
833 1509.0  0.01988
834 1648.0  0.02021
835 1498.0  0.02314
836 1928.0  0.01756
837 1509.0  0.02131
838 1674.0  0.02325
839 1644.0  0.02968
840 1775.0  0.04223
841 1855.0  0.0181
842 1728.0  0.02031
843 1484.0  0.02351
844 1860.0  0.0217
845 1599.0  0.01608
846 1993.0  0.01955
847 1661.0  0.0192
848 2048.0  0.01706
849 1961.0  0.02267
850 1737.0  0.01999
851 1980.0  0.01705
852 2181.0  0.02595
853 1722.0  0.01885
854 1808.0  0.01698
855 1956.0  0.0167
856 1906.0  0.01867
857 1614.0  0.02181
858 1618.0  0.01593
859 1894.0  0.03438
860 1926.0  0.02209
861 1836.0  0.01768
862 1924.0  0.01901
863 2113.0  0.01912
864 2048.0  0.01479
865 2080.0  0.01778
866 2402.0  0.02294
867 2304.0  0.02887
868 2134.0  0.0242
869 2464.0  0.01532
870 2186.0  0.01693
871 1929.0  0.01607
872 2311.0  0.03137
873 2331.0  0.0155
874 2513.0  0.01985
875 2128.0  0.01687
876 1848.0  0.01799
877 2162.0  0.02124
878 1943.0  0.02095
879 2837.0  0.01692
880 1976.0  0.01763
881 1616.0  0.02263
882 2218.0  0.01812
883 2289.0  0.01589
884 2193.0  0.01708
885 2135.0  0.02599
886 2041.0  0.0161
887 2605.0  0.01986
888 2454.0  0.01619
889 2804.0  0.01493
890 2672.0  0.01578
891 2437.0  0.02146
892 1916.0  0.04606
893 2275.0  0.01442
894 2590.0  0.02089
895 2499.0  0.01647
896 2569.0  0.02059
897 2663.0  0.01857
898 2330.0  0.01535
899 2767.0  0.01493
900 2631.0  0.01817
901 2401.0  0.01602
902 2418.0  0.02322
903 2497.0  0.01449
904 2819.0  0.01526
905 2729.0  0.01854
906 3329.0  0.01543
907 2984.0  0.01695
908 2831.0  0.01759
909 2989.0  0.01644
910 2212.0  0.01993
911 2441.0  0.01704
912 2826.0  0.0151
913 2805.0  0.03227
914 2854.0  0.01493
915 2936.0  0.04568
916 2413.0  0.0156
917 2933.0  0.01858
918 3360.0  0.01861
919 2791.0  0.02859
920 2585.0  0.02668
921 2557.0  0.01485
922 3187.0  0.02784
923 2740.0  0.01548
924 2935.0  0.01772
925 3027.0  0.01544
926 3230.0  0.01402
927 2802.0  0.0303
928 2808.0  0.01414
929 2721.0  0.01719
930 3096.0  0.02804
931 3189.0  0.0223
932 3273.0  0.01926
933 3115.0  0.02264
934 3186.0  0.02047
935 2649.0  0.01382
936 3394.0  0.02286
937 3533.0  0.01372
938 3439.0  0.01455
939 4000.0  0.01456
940 3390.0  0.01528
941 3875.0  0.01731
942 3465.0  0.01445
943 4138.0  0.01397
944 3167.0  0.01935
945 2889.0  0.0182
946 3535.0  0.0158
947 3171.0  0.01545
948 3103.0  0.01631
949 3520.0  0.01425
950 3056.0  0.02972
951 3301.0  0.01481
952 3152.0  0.01602
953 3385.0  0.01305
954 3415.0  0.01621
955 3630.0  0.02899
956 3145.0  0.023
957 4128.0  0.01806
958 3506.0  0.02775
959 3925.0  0.02101
960 3897.0  0.01684
961 4055.0  0.01553
962 3983.0  0.01527
963 3902.0  0.01784
964 3825.0  0.01294
965 3930.0  0.01465
966 4249.0  0.01488
967 4030.0  0.01923
968 4104.0  0.0162
969 3999.0  0.01727
970 4364.0  0.01524
971 3582.0  0.04752
972 4057.0  0.01876
973 4759.0  0.01321
974 4319.0  0.01411
975 3465.0  0.02209
976 4761.0  0.02288
977 4065.0  0.01381
978 4161.0  0.02401
979 3567.0  0.01422
980 4267.0  0.01196
981 4517.0  0.01696
982 4438.0  0.01674
983 4466.0  0.01485
984 4686.0  0.01244
985 4557.0  0.01207
986 4700.0  0.01543
987 3861.0  0.01427
988 5023.0  0.01154
989 4713.0  0.0168
990 4553.0  0.02259
991 4032.0  0.01459
992 4303.0  0.01518
993 4010.0  0.01198
994 4507.0  0.01108
995 5180.0  0.01595
996 4192.0  0.01836
997 4772.0  0.01262
998 4887.0  0.01179
999 4859.0  0.01524
1000 4354.0  0.01286
1001 4445.0  0.01443
1002 4506.0  0.01409
1003 4187.0  0.01301
1004 4747.0  0.02021
1005 5041.0  0.01741
1006 5278.0  0.01322
1007 4604.0  0.01325
1008 4110.0  0.01422
1009 4657.0  0.01616
1010 5274.0  0.01757
1011 5063.0  0.01313
1012 5495.0  0.01318
1013 5410.0  0.01602
1014 4807.0  0.02538
1015 5030.0  0.01408
1016 4897.0  0.01126
1017 4981.0  0.01163
1018 5559.0  0.02542
1019 4732.0  0.01988
1020 6158.0  0.01418
1021 4493.0  0.01361
1022 6223.0  0.01227
1023 5997.0  0.01484
1024 5257.0  0.01463
1025 5646.0  0.01782
1026 5980.0  0.01626
1027 5513.0  0.01215
1028 5659.0  0.01201
1029 5646.0  0.03104
1030 5589.0  0.01165
1031 5058.0  0.01282
1032 5487.0  0.01097
1033 5440.0  0.01092
1034 4794.0  0.01099
1035 4986.0  0.01264
1036 5912.0  0.01446
1037 5786.0  0.01554
1038 5768.0  0.01194
1039 5324.0  0.02756
1040 7084.0  0.01179
1041 5309.0  0.01167
1042 4922.0  0.01624
1043 5456.0  0.01218
1044 7302.0  0.01646
1045 5566.0  0.01463
1046 5555.0  0.01346
1047 6244.0  0.01199
1048 6215.0  0.0132
1049 6641.0  0.01148
1050 4847.0  0.01359
1051 5535.0  0.01559
1052 5919.0  0.01076
1053 6565.0  0.0129
1054 5164.0  0.01204
1055 5263.0  0.02032
1056 7039.0  0.01073
1057 6450.0  0.01822
1058 7000.0  0.01357
1059 5517.0  0.0124
1060 5597.0  0.01182
1061 6762.0  0.01258
1062 6743.0  0.01304
1063 5917.0  0.02005
1064 5471.0  0.01297
1065 6318.0  0.01222
1066 6043.0  0.01159
1067 7596.0  0.01234
1068 7299.0  0.01494
1069 5820.0  0.01655
1070 7446.0  0.03396
1071 6995.0  0.01158
1072 7078.0  0.01195
1073 6592.0  0.01294
1074 7573.0  0.01167
1075 6919.0  0.01216
1076 7403.0  0.01316
1077 6650.0  0.01437
1078 5588.0  0.01672
1079 7052.0  0.0189
1080 7013.0  0.01449
1081 6831.0  0.01512
1082 8221.0  0.01077
1083 6844.0  0.01106
1084 7684.0  0.01684
1085 6345.0  0.01097
1086 7043.0  0.01555
1087 7019.0  0.01069
1088 7111.0  0.01337
1089 7537.0  0.01071
1090 7611.0  0.01386
1091 7146.0  0.02087
1092 8033.0  0.01247
1093 7231.0  0.01472
1094 7769.0  0.01983
1095 8478.0  0.0152
1096 6954.0  0.01226
1097 6859.0  0.01601
1098 6990.0  0.01353
1099 7520.0  0.01891
1100 7198.0  0.01178
1101 8293.0  0.01035
1102 7449.0  0.01276
1103 7216.0  0.01572
1104 7492.0  0.01523
1105 8188.0  0.01037
1106 8182.0  0.01357
1107 7927.0  0.01101
1108 9218.0  0.01114
1109 8568.0  0.01256
1110 6680.0  0.01242
1111 7094.0  0.01919
1112 8453.0  0.01376
1113 8798.0  0.0099
1114 7025.0  0.01842
1115 6652.0  0.01189
1116 8471.0  0.01081
1117 8100.0  0.01025
1118 7543.0  0.0112
1119 8633.0  0.01178
1120 8338.0  0.00914
1121 7505.0  0.01379
1122 8447.0  0.01158
1123 7450.0  0.0111
1124 8214.0  0.01604
1125 8270.0  0.00902
1126 9010.0  0.00866
1127 8054.0  0.01354
1128 8695.0  0.01887
1129 8041.0  0.0121
1130 9252.0  0.01021
1131 8910.0  0.02178
1132 8467.0  0.01492
1133 8812.0  0.0146
1134 7556.0  0.01239
1135 8161.0  0.01361
1136 8792.0  0.01579
1137 9184.0  0.0095
1138 9014.0  0.01277
1139 9853.0  0.01239
1140 7543.0  0.0091
1141 8838.0  0.01086
1142 8419.0  0.01151
1143 9107.0  0.01257
1144 8052.0  0.00987
1145 8201.0  0.01025
1146 9681.0  0.01381
1147 9575.0  0.01355
1148 8350.0  0.01054
1149 7501.0  0.01102
1150 9296.0  0.01179
1151 9139.0  0.01215
1152 9343.0  0.00973
1153 10528.0  0.01028
1154 7903.0  0.01035
1155 9320.0  0.01044
1156 9056.0  0.0103
1157 10499.0  0.01069
1158 9382.0  0.00999
1159 9015.0  0.01229
1160 8586.0  0.00945
1161 9718.0  0.01106
1162 11624.0  0.012
1163 10520.0  0.01384
1164 10827.0  0.00975
1165 10394.0  0.01193
1166 8791.0  0.01094
1167 8700.0  0.02217
1168 8966.0  0.02251
1169 8715.0  0.01557
1170 9350.0  0.00908
1171 9065.0  0.01313
1172 9618.0  0.0118
1173 10645.0  0.00925
1174 11313.0  0.01638
1175 8735.0  0.01359
1176 9439.0  0.01064
1177 10144.0  0.0177
1178 10465.0  0.01168
1179 9525.0  0.0115
1180 10868.0  0.01327
1181 8583.0  0.01287
1182 10519.0  0.01554
1183 10909.0  0.0121
1184 10403.0  0.01212
1185 9773.0  0.0103
1186 9859.0  0.01227
1187 9254.0  0.018
1188 10760.0  0.01099
1189 10346.0  0.01008
1190 10616.0  0.01025
1191 10929.0  0.01537
1192 10660.0  0.01443
1193 11407.0  0.01181
1194 10148.0  0.01076
1195 9857.0  0.01033
1196 9909.0  0.01192
1197 8790.0  0.01265
1198 10817.0  0.01167
1199 12739.0  0.00918
1200 11180.0  0.00858
1201 12321.0  0.01167
1202 11076.0  0.00914
1203 12183.0  0.00934
1204 11468.0  0.01288
1205 12774.0  0.02153
1206 10442.0  0.00947
1207 10783.0  0.0214
1208 11743.0  0.00892
1209 10904.0  0.01046
1210 10634.0  0.01233
1211 10637.0  0.01318
1212 10615.0  0.01166
1213 8891.0  0.01069
1214 10110.0  0.00965
1215 10464.0  0.01148
1216 14029.0  0.00789
1217 11833.0  0.00855
1218 9989.0  0.01333
1219 10905.0  0.00755
1220 11363.0  0.00761
1221 11259.0  0.01169
1222 12664.0  0.01058
1223 10985.0  0.01364
1224 10782.0  0.02161
1225 10655.0  0.00905
1226 12928.0  0.01622
1227 11186.0  0.01105
1228 12102.0  0.00878
1229 11902.0  0.00909
1230 14601.0  0.01069
1231 12668.0  0.01135
1232 12539.0  0.01015
1233 12700.0  0.01227
1234 11775.0  0.01221
1235 11957.0  0.00966
1236 13423.0  0.00751
1237 11576.0  0.00983
1238 11032.0  0.01001
1239 11379.0  0.01066
1240 11263.0  0.00852
1241 11493.0  0.01373
1242 13853.0  0.00869
1243 11430.0  0.01333
1244 12783.0  0.00992
1245 11692.0  0.02209
1246 12141.0  0.01346
1247 11316.0  0.01433
1248 12462.0  0.00943
1249 12612.0  0.01219
1250 13483.0  0.00807
1251 12560.0  0.00975
1252 12671.0  0.00973
1253 13777.0  0.01655
1254 10800.0  0.01369
1255 13178.0  0.00987
1256 13452.0  0.01194
1257 13591.0  0.00802
1258 12655.0  0.01227
1259 12180.0  0.03057
1260 11905.0  0.00871
1261 13661.0  0.0086
1262 14270.0  0.01075
1263 13501.0  0.01286
1264 14337.0  0.00996
1265 13467.0  0.00714
1266 12726.0  0.01415
1267 10764.0  0.00969
1268 10624.0  0.00777
1269 12035.0  0.0112
1270 13076.0  0.0096
1271 13330.0  0.0078
1272 11827.0  0.01993
1273 14525.0  0.00931
1274 12776.0  0.00822
1275 11805.0  0.00725
1276 12404.0  0.00761
1277 14731.0  0.01513
1278 14566.0  0.01158
1279 14006.0  0.01849
1280 14525.0  0.01264
1281 14595.0  0.00745
1282 13444.0  0.01243
1283 13049.0  0.00968
1284 13028.0  0.01181
1285 12666.0  0.01147
1286 13737.0  0.00673
1287 14882.0  0.00958
1288 14269.0  0.02401
1289 13963.0  0.0187
1290 15079.0  0.0088
1291 14128.0  0.01424
1292 14558.0  0.00977
1293 14092.0  0.01042
1294 13919.0  0.00865
1295 14424.0  0.01243
1296 14126.0  0.01395
1297 13204.0  0.01302
1298 12606.0  0.00825
1299 13906.0  0.01691
1300 14091.0  0.01174
1301 15540.0  0.00822
1302 16547.0  0.00971
1303 15021.0  0.00733
1304 16307.0  0.00867
1305 14461.0  0.00873
1306 14344.0  0.00987
1307 15444.0  0.01004
1308 14810.0  0.00658
1309 17495.0  0.0080
1310 15535.0  0.00888
1311 14352.0  0.02007
1312 17402.0  0.01793
1313 17064.0  0.00832
1314 16774.0  0.00868
1315 18193.0  0.00853
1316 14328.0  0.00984
1317 14410.0  0.01019
1318 15990.0  0.01047
1319 15062.0  0.02802
1320 14577.0  0.01252
1321 15872.0  0.00917
1322 16061.0  0.00959
1323 14656.0  0.01123
1324 17310.0  0.00821
1325 15838.0  0.01223
1326 15684.0  0.0085
1327 16907.0  0.01251
1328 17415.0  0.00934
1329 16058.0  0.011
1330 15847.0  0.00985
1331 15280.0  0.00628
1332 13961.0  0.01083
1333 16279.0  0.0166
1334 16777.0  0.01022
1335 15849.0  0.01091
1336 17804.0  0.00986
1337 16074.0  0.00702
1338 15138.0  0.0091
1339 16985.0  0.02448
1340 15003.0  0.0106
1341 15537.0  0.01232
1342 15556.0  0.00939
1343 15013.0  0.00871
1344 15337.0  0.00966
1345 16215.0  0.00895
1346 16304.0  0.01224
1347 14145.0  0.01014
1348 17300.0  0.00635
1349 14683.0  0.00824
1350 18293.0  0.01571
1351 15744.0  0.00613
1352 17832.0  0.00908
1353 16996.0  0.00925
1354 18509.0  0.00644
1355 14566.0  0.00888
1356 17705.0  0.00674
1357 18454.0  0.01102
1358 15941.0  0.00853
1359 15835.0  0.00994
1360 17609.0  0.0086
1361 17062.0  0.01044
1362 14467.0  0.00879
1363 16140.0  0.00675
1364 17682.0  0.00608
1365 14318.0  0.01822
1366 15750.0  0.00929
1367 18245.0  0.00833
1368 17222.0  0.00848
1369 19144.0  0.01258
1370 17380.0  0.00607
1371 18725.0  0.00874
1372 19430.0  0.00741
1373 15875.0  0.00839
1374 18882.0  0.02158
1375 18681.0  0.00673
1376 16760.0  0.00911
1377 19115.0  0.00684
1378 19508.0  0.0189
1379 18996.0  0.0072
1380 17288.0  0.00904
1381 19065.0  0.00727
1382 19762.0  0.00804
1383 19822.0  0.00654
1384 18932.0  0.00744
1385 18351.0  0.00786
1386 17664.0  0.00627
1387 16138.0  0.00625
1388 18652.0  0.01147
1389 17445.0  0.00822
1390 15556.0  0.00824
1391 19422.0  0.01148
1392 18250.0  0.01479
1393 16712.0  0.00672
1394 17279.0  0.00924
1395 17910.0  0.01237
1396 20499.0  0.0062
1397 17654.0  0.00637
1398 18960.0  0.00916
1399 17670.0  0.01021
1400 18933.0  0.00809
1401 18098.0  0.0136
1402 17305.0  0.00717
1403 17550.0  0.00936
1404 18700.0  0.00678
1405 20111.0  0.01163
1406 21242.0  0.00739
1407 18678.0  0.0125
1408 18471.0  0.00818
1409 20940.0  0.00685
1410 16808.0  0.00767
1411 18456.0  0.00665
1412 21059.0  0.01972
1413 18119.0  0.00929
1414 16990.0  0.00941
1415 19179.0  0.00872
1416 20424.0  0.00658
1417 18912.0  0.01123
1418 17791.0  0.01086
1419 17711.0  0.00995
1420 20969.0  0.00585
1421 19158.0  0.00886
1422 20196.0  0.00705
1423 20025.0  0.00597
1424 19659.0  0.01739
1425 20267.0  0.0083
1426 18865.0  0.00847
1427 20349.0  0.00891
1428 18151.0  0.00804
1429 19037.0  0.00651
1430 21553.0  0.00827
1431 18769.0  0.00605
1432 18340.0  0.00821
1433 19168.0  0.01445
1434 18238.0  0.00621
1435 19337.0  0.0069
1436 19381.0  0.0058
1437 19889.0  0.00684
1438 18429.0  0.01098
1439 21302.0  0.01809
1440 21369.0  0.01005
1441 18267.0  0.01109
1442 20396.0  0.01142
1443 20301.0  0.00642
1444 21037.0  0.00655
1445 18470.0  0.01641
1446 18075.0  0.01119
1447 20042.0  0.00673
1448 20888.0  0.01202
1449 19960.0  0.00557
1450 23224.0  0.00634
1451 19882.0  0.00897
1452 19635.0  0.01209
1453 21195.0  0.00719
1454 20073.0  0.00893
1455 21067.0  0.00666
1456 17897.0  0.00644
1457 20058.0  0.00565
1458 22255.0  0.00551
1459 19163.0  0.00771
1460 21542.0  0.00822
1461 23415.0  0.00742
1462 17859.0  0.00608
1463 16152.0  0.00737
1464 22688.0  0.00535
1465 18471.0  0.01254
1466 19684.0  0.01006
1467 20497.0  0.0093
1468 20631.0  0.0054
1469 19114.0  0.00749
1470 20139.0  0.01047
1471 20386.0  0.00878
1472 20464.0  0.01088
1473 18863.0  0.0186
1474 20453.0  0.00612
1475 19064.0  0.01072
1476 20872.0  0.0062
1477 21403.0  0.00529
1478 22861.0  0.00522
1479 21435.0  0.00906
1480 22214.0  0.00551
1481 19592.0  0.0064
1482 21108.0  0.00737
1483 19216.0  0.01104
1484 19418.0  0.00619
1485 22637.0  0.00522
1486 20631.0  0.00616
1487 23564.0  0.00622
1488 20814.0  0.0088
1489 18915.0  0.00622
1490 17866.0  0.0066
1491 22243.0  0.0062
1492 23152.0  0.0198
1493 22040.0  0.00569
1494 18580.0  0.00638
1495 21085.0  0.01135
1496 21281.0  0.00555
1497 22615.0  0.02183
1498 22132.0  0.00543
1499 22465.0  0.00829
1500 23416.0  0.01147
1501 19879.0  0.00649
1502 21178.0  0.00571
1503 21869.0  0.00895
1504 20684.0  0.00569
1505 22335.0  0.01106
1506 21519.0  0.00989
1507 21535.0  0.00515
1508 21798.0  0.00992
1509 23282.0  0.00556
1510 23302.0  0.01152
1511 18634.0  0.01028
1512 24287.0  0.00538
1513 23066.0  0.00548
1514 22441.0  0.00656
1515 20757.0  0.00587
1516 21208.0  0.00749
1517 25571.0  0.00509
1518 23505.0  0.00639
1519 18344.0  0.00844
1520 22844.0  0.01212
1521 22946.0  0.00531
1522 23297.0  0.00979
1523 23347.0  0.00517
1524 21640.0  0.00532
1525 22316.0  0.00559
1526 19776.0  0.01054
1527 20433.0  0.00603
1528 21743.0  0.00513
1529 22393.0  0.00537
1530 24352.0  0.00549
1531 23600.0  0.00496
1532 22965.0  0.00594
1533 22887.0  0.01889
1534 21288.0  0.01055
1535 22218.0  0.00534
1536 24615.0  0.00954
1537 24260.0  0.00534
1538 23955.0  0.00578
1539 24238.0  0.00957
1540 21585.0  0.00844
1541 23457.0  0.00775
1542 20200.0  0.00991
1543 24640.0  0.00597
1544 22821.0  0.00772
1545 21674.0  0.00502
1546 17099.0  0.00612
1547 21090.0  0.00497
1548 20316.0  0.0064
1549 21151.0  0.00913
1550 23140.0  0.00632
1551 22520.0  0.00473
1552 23802.0  0.00563
1553 25734.0  0.00804
1554 25022.0  0.00512
1555 22622.0  0.00519
1556 25828.0  0.01033
1557 21645.0  0.00644
1558 22530.0  0.00907
1559 28474.0  0.00467
1560 25240.0  0.00994
1561 24343.0  0.00591
1562 23103.0  0.00483
1563 21462.0  0.00713
1564 22144.0  0.00503
1565 23712.0  0.00851
1566 25385.0  0.00491
1567 23945.0  0.0083
1568 25833.0  0.01221
1569 25021.0  0.00548
1570 22915.0  0.00526
1571 23629.0  0.00748
1572 23754.0  0.00472
1573 20830.0  0.00605
1574 25528.0  0.00625
1575 23412.0  0.00558
1576 25720.0  0.01165
1577 27226.0  0.01039
1578 23931.0  0.00487
1579 27355.0  0.01071
1580 25991.0  0.00553
1581 23250.0  0.00477
1582 24254.0  0.00524
1583 23187.0  0.00974
1584 24147.0  0.00676
1585 22060.0  0.00619
1586 24531.0  0.00593
1587 26119.0  0.00558
1588 25413.0  0.01034
1589 24277.0  0.00546
1590 24469.0  0.00741
1591 21888.0  0.00573
1592 26389.0  0.00974
1593 22982.0  0.00551
1594 23769.0  0.00639
1595 23095.0  0.01147
1596 24856.0  0.00464
1597 25113.0  0.00508
1598 23091.0  0.00433
1599 24002.0  0.00983
1600 25718.0  0.00493
1601 24104.0  0.0085
1602 25973.0  0.00559
1603 27482.0  0.00514
1604 23823.0  0.00484
1605 18118.0  0.00762
1606 26597.0  0.00467
1607 26980.0  0.01099
1608 28785.0  0.0052
1609 30580.0  0.00454
1610 26842.0  0.00617
1611 27352.0  0.00729
1612 27648.0  0.01304
1613 26343.0  0.00576
1614 26135.0  0.00538
1615 24965.0  0.01021
1616 25649.0  0.00609
1617 26644.0  0.01734
1618 22649.0  0.00533
1619 21893.0  0.01116
1620 28164.0  0.00936
1621 26829.0  0.00517
1622 23260.0  0.00477
1623 26648.0  0.00461
1624 27050.0  0.00548
1625 22960.0  0.00768
1626 24872.0  0.00857
1627 24230.0  0.00498
1628 26420.0  0.00502
1629 23710.0  0.00494
1630 28309.0  0.00532
1631 25367.0  0.00985
1632 26287.0  0.00552
1633 24461.0  0.00856
1634 24568.0  0.00625
1635 23628.0  0.00461
1636 28444.0  0.00629
1637 25126.0  0.00443
1638 28529.0  0.00487
1639 24851.0  0.00489
1640 24844.0  0.00527
1641 26660.0  0.00765
1642 25623.0  0.00491
1643 24061.0  0.01183
1644 25165.0  0.00443
1645 29095.0  0.00529
1646 24685.0  0.0049
1647 27204.0  0.00871
1648 26565.0  0.00769
1649 27387.0  0.00534
1650 24032.0  0.00456
1651 24375.0  0.00473
1652 24797.0  0.00612
1653 27249.0  0.00456
1654 25539.0  0.00544
1655 27464.0  0.00499
1656 27582.0  0.0042
1657 29129.0  0.00471
1658 25837.0  0.0044
1659 24825.0  0.00601
1660 24696.0  0.00564
1661 25708.0  0.00739
1662 26175.0  0.01144
1663 27621.0  0.00497
1664 27061.0  0.00404
1665 23660.0  0.0055
1666 28244.0  0.00529
1667 29681.0  0.00472
1668 28774.0  0.00451
1669 31857.0  0.00784
1670 24522.0  0.00807
1671 25473.0  0.00457
1672 26522.0  0.0126
1673 29949.0  0.00648
1674 21512.0  0.00526
1675 24907.0  0.00751
1676 28951.0  0.00948
1677 28388.0  0.00439
1678 29044.0  0.00812
1679 23144.0  0.00991
1680 26642.0  0.00817
1681 28704.0  0.00582
1682 28590.0  0.00422
1683 28411.0  0.01226
1684 30186.0  0.00572
1685 26466.0  0.00452
1686 29647.0  0.00471
1687 27214.0  0.00545
1688 28050.0  0.00541
1689 30017.0  0.01048
1690 30228.0  0.00461
1691 26192.0  0.00842
1692 26003.0  0.00436
1693 29240.0  0.00473
1694 31348.0  0.00409
1695 25522.0  0.00475
1696 25343.0  0.00446
1697 27964.0  0.00469
1698 27708.0  0.00656
1699 25163.0  0.00418
1700 22752.0  0.00493
1701 27844.0  0.00379
1702 27104.0  0.00426
1703 23820.0  0.00734
1704 25845.0  0.00545
1705 26897.0  0.00514
1706 27485.0  0.00401
1707 23923.0  0.00548
1708 29352.0  0.00998
1709 28261.0  0.01672
1710 26941.0  0.00451
1711 27924.0  0.0093
1712 29074.0  0.00811
1713 26406.0  0.00834
1714 31607.0  0.00488
1715 27801.0  0.00734
1716 27428.0  0.00909
1717 29882.0  0.00453
1718 28863.0  0.01031
1719 24551.0  0.00461
1720 29842.0  0.00683
1721 26184.0  0.00496
1722 29423.0  0.0046
1723 27359.0  0.00443
1724 25603.0  0.00535
1725 26266.0  0.0049
1726 26293.0  0.00757
1727 29606.0  0.00465
1728 27594.0  0.00529
1729 29597.0  0.00558
1730 28858.0  0.00452
1731 26214.0  0.00491
1732 32944.0  0.00405
1733 28824.0  0.00409
1734 29511.0  0.00477
1735 28478.0  0.00731
1736 28866.0  0.00513
1737 30358.0  0.01007
1738 26710.0  0.00481
1739 29129.0  0.00425
1740 30293.0  0.00489
1741 24333.0  0.00624
1742 28500.0  0.00453
1743 25597.0  0.00501
1744 26609.0  0.00442
1745 32696.0  0.00422
1746 28275.0  0.00754
1747 28615.0  0.00465
1748 27424.0  0.00593
1749 29134.0  0.0073
1750 29655.0  0.00944
1751 27907.0  0.0045
1752 30280.0  0.00503
1753 30583.0  0.00445
1754 28278.0  0.00407
1755 31228.0  0.00389
1756 29933.0  0.00602
1757 28806.0  0.0038
1758 31528.0  0.00477
1759 29880.0  0.00446
1760 24701.0  0.00412
1761 30228.0  0.00954
1762 27474.0  0.00761
1763 22610.0  0.00753
1764 28380.0  0.00617
1765 28664.0  0.00934
1766 26648.0  0.00992
1767 30805.0  0.00374
1768 28796.0  0.00387
1769 31692.0  0.00429
1770 27496.0  0.00397
1771 29381.0  0.00441
1772 28827.0  0.00564
1773 27467.0  0.00892
1774 32922.0  0.00638
1775 31077.0  0.00405
1776 28844.0  0.00706
1777 28118.0  0.00574
1778 30442.0  0.00374
1779 30956.0  0.00434
1780 31348.0  0.00658
1781 28581.0  0.00695
1782 30779.0  0.0044
1783 30281.0  0.01038
1784 29615.0  0.00471
1785 30570.0  0.00345
1786 32015.0  0.00801
1787 30455.0  0.00395
1788 29715.0  0.00396
1789 35031.0  0.01179
1790 26984.0  0.00462
1791 30237.0  0.00465
1792 30738.0  0.00449
1793 32601.0  0.00433
1794 27264.0  0.00476
1795 26270.0  0.00887
1796 30969.0  0.01069
1797 27769.0  0.00558
1798 28293.0  0.00412
1799 31697.0  0.00392
1800 26856.0  0.00594
1801 25113.0  0.00407
1802 27714.0  0.0046
1803 24102.0  0.00961
1804 28371.0  0.00382
1805 29511.0  0.00429
1806 31313.0  0.00421
1807 27379.0  0.00368
1808 30750.0  0.00352
1809 30005.0  0.00489
1810 32226.0  0.00452
1811 33044.0  0.0040
1812 27515.0  0.00459
1813 31040.0  0.00348
1814 29833.0  0.00522
1815 31929.0  0.00533
1816 33187.0  0.00413
1817 33670.0  0.00401
1818 31261.0  0.00534
1819 31244.0  0.00655
1820 30170.0  0.00437
1821 29212.0  0.00457
1822 26404.0  0.00443
1823 28732.0  0.00802
1824 30277.0  0.00485
1825 28167.0  0.00755
1826 34867.0  0.00476
1827 27947.0  0.00429
1828 30661.0  0.00386
1829 30542.0  0.00398
1830 31848.0  0.0038
1831 31069.0  0.00335
1832 33726.0  0.00422
1833 32817.0  0.0033
1834 29329.0  0.0073
1835 32617.0  0.00621
1836 30605.0  0.00784
1837 30926.0  0.00877
1838 29861.0  0.00365
1839 34431.0  0.0036
1840 31138.0  0.00784
1841 29890.0  0.00531
1842 32441.0  0.00776
1843 25720.0  0.00345
1844 27066.0  0.00353
1845 28644.0  0.00346
1846 28537.0  0.00396
1847 30877.0  0.00448
1848 29013.0  0.0045
1849 30031.0  0.00346
1850 31070.0  0.00502
1851 31884.0  0.00416
1852 28723.0  0.0035
1853 28608.0  0.00866
1854 28715.0  0.00993
1855 31502.0  0.00569
1856 24471.0  0.00327
1857 30472.0  0.00352
1858 29123.0  0.00453
1859 32474.0  0.00372
1860 30839.0  0.00581
1861 35245.0  0.00458
1862 33510.0  0.00919
1863 31172.0  0.00423
1864 30369.0  0.00458
1865 31079.0  0.00375
1866 28738.0  0.00396
1867 28588.0  0.00377
1868 25902.0  0.00949
1869 33219.0  0.00421
1870 26414.0  0.00763
1871 27838.0  0.0040
1872 28566.0  0.00506
1873 34082.0  0.00378
1874 32227.0  0.00595
1875 29315.0  0.00365
1876 29538.0  0.00684
1877 36257.0  0.00317
1878 30271.0  0.00343
1879 32329.0  0.00368
1880 33611.0  0.00381
1881 29151.0  0.00785
1882 31385.0  0.00379
1883 29634.0  0.01427
1884 31544.0  0.00482
1885 27531.0  0.00632
1886 29972.0  0.00873
1887 30705.0  0.00408
1888 29969.0  0.00329
1889 32791.0  0.0049
1890 33247.0  0.00419
1891 32460.0  0.00312
1892 35186.0  0.01386
1893 33511.0  0.01819
1894 35329.0  0.01127
1895 32369.0  0.00861
1896 32919.0  0.00491
1897 27958.0  0.00423
1898 30101.0  0.00474
1899 30931.0  0.0065
1900 35075.0  0.00333
1901 28979.0  0.00433
1902 31424.0  0.00363
1903 32783.0  0.00314
1904 31180.0  0.0094
1905 31208.0  0.00491
1906 31384.0  0.00782
1907 32609.0  0.00329
1908 29343.0  0.00349
1909 33035.0  0.00378
1910 33354.0  0.00301
1911 34634.0  0.00853
1912 28323.0  0.00368
1913 29637.0  0.0068
1914 29160.0  0.00773
1915 33281.0  0.00723
1916 29595.0  0.0095
1917 32537.0  0.00339
1918 33964.0  0.00653
1919 34351.0  0.00926
1920 27597.0  0.00331
1921 28388.0  0.0034
1922 31321.0  0.00331
1923 33988.0  0.00402
1924 31320.0  0.00445
1925 29661.0  0.00381
1926 33426.0  0.00423
1927 30804.0  0.00954
1928 30738.0  0.00314
1929 31528.0  0.00378
1930 32232.0  0.00305
1931 29666.0  0.00875
1932 36519.0  0.00401
1933 34192.0  0.00336
1934 33589.0  0.00761
1935 30242.0  0.00324
1936 31813.0  0.00356
1937 31413.0  0.00381
1938 33589.0  0.00499
1939 31896.0  0.00674
1940 34247.0  0.00799
1941 36075.0  0.00587
1942 29389.0  0.00374
1943 29066.0  0.00269
1944 33435.0  0.00868
1945 31884.0  0.00416
1946 32297.0  0.00367
1947 30372.0  0.00324
1948 32919.0  0.00312
1949 31097.0  0.00323
1950 31215.0  0.00805
1951 31920.0  0.00373
1952 34793.0  0.00336
1953 27287.0  0.00368
1954 35018.0  0.00923
1955 25176.0  0.0032
1956 28532.0  0.00311
1957 35126.0  0.00394
1958 31502.0  0.00843
1959 28160.0  0.00797
1960 33693.0  0.00718
1961 33499.0  0.00548
1962 27286.0  0.00751
1963 26855.0  0.0048
1964 33015.0  0.01208
1965 29975.0  0.00467
1966 30900.0  0.00319
1967 31170.0  0.0049
1968 36096.0  0.00303
1969 27263.0  0.00388
1970 27191.0  0.00428
1971 32438.0  0.00348
1972 31291.0  0.00358
1973 32129.0  0.00524
1974 28774.0  0.00345
1975 30580.0  0.00296
1976 30603.0  0.00324
1977 31046.0  0.00357
1978 33754.0  0.00486
1979 39170.0  0.00566
1980 29193.0  0.00457
1981 29960.0  0.00321
1982 30735.0  0.00678
1983 28234.0  0.00322
1984 29764.0  0.00766
1985 28346.0  0.00677
1986 29360.0  0.00466
1987 28712.0  0.0031
1988 31374.0  0.00314
1989 35635.0  0.00405
1990 29718.0  0.00433
1991 34588.0  0.00483
1992 35536.0  0.00324
1993 32762.0  0.00808
1994 32810.0  0.00321
1995 33467.0  0.00758
1996 35042.0  0.0070
1997 31883.0  0.00696
1998 35157.0  0.00366
1999 28877.0  0.00328
2000 28996.0  0.01184
2001 29004.0  0.00361
2002 36046.0  0.00547
2003 36083.0  0.0048
2004 27936.0  0.0041
2005 32823.0  0.0056
2006 33307.0  0.00401
2007 26632.0  0.00372
2008 29836.0  0.00577
2009 32286.0  0.00475
2010 32158.0  0.00311
2011 25332.0  0.00395
2012 30600.0  0.00474
2013 33660.0  0.00318
2014 31666.0  0.0097
2015 29887.0  0.00282
2016 30025.0  0.00347
2017 30162.0  0.00285
2018 33771.0  0.00685
2019 31630.0  0.00303
2020 32853.0  0.01105
2021 33424.0  0.00326
2022 32628.0  0.00347
2023 30241.0  0.00322
2024 27695.0  0.00648
2025 27106.0  0.00528
2026 29205.0  0.00774
2027 31947.0  0.00281
2028 28358.0  0.00283
2029 35430.0  0.00673
2030 34017.0  0.00301
2031 28586.0  0.00376
2032 34714.0  0.00772
2033 29792.0  0.00413
2034 29357.0  0.00749
2035 29017.0  0.00409
2036 29777.0  0.00372
2037 30041.0  0.00886
2038 31375.0  0.00307
2039 32475.0  0.00839
2040 31419.0  0.00456
2041 26078.0  0.00345
2042 27240.0  0.00279
2043 31282.0  0.00431
2044 31614.0  0.00754
2045 27349.0  0.00309
2046 27705.0  0.00313
2047 31004.0  0.00801
2048 32556.0  0.00363
2049 29503.0  0.00281
2050 31567.0  0.00614
2051 31088.0  0.00331
2052 30583.0  0.01086
2053 27979.0  0.00276
2054 29982.0  0.00424
2055 28300.0  0.00301
2056 29438.0  0.00335
2057 28814.0  0.00464
2058 30385.0  0.00347
2059 28177.0  0.00323
2060 32242.0  0.00639
2061 26687.0  0.00263
2062 31209.0  0.0030
2063 34687.0  0.00309
2064 30334.0  0.00349
2065 34476.0  0.00608
2066 33215.0  0.00918
2067 25994.0  0.00394
2068 29737.0  0.00634
2069 30085.0  0.00314
2070 33558.0  0.00608
2071 28744.0  0.00363
2072 29452.0  0.00795
2073 29636.0  0.00368
2074 29468.0  0.00616
2075 31778.0  0.00305
2076 26120.0  0.00339
2077 28868.0  0.00344
2078 35330.0  0.00375
2079 28332.0  0.00455
2080 30293.0  0.00342
2081 30391.0  0.0083
2082 33165.0  0.00352
2083 27494.0  0.00268
2084 30635.0  0.00703
2085 31686.0  0.00621
2086 32711.0  0.0030
2087 33542.0  0.0030
2088 30771.0  0.00296
2089 30032.0  0.00326
2090 28354.0  0.00301
2091 33672.0  0.00296
2092 31338.0  0.00261
2093 29036.0  0.00285
2094 26243.0  0.00279
2095 29706.0  0.00313
2096 36087.0  0.00455
2097 32470.0  0.00413
2098 25214.0  0.00239
2099 31657.0  0.0028
2100 31706.0  0.00752
2101 27975.0  0.00345
2102 34316.0  0.00382
2103 27662.0  0.00403
2104 31024.0  0.00327
2105 35027.0  0.00277
2106 30339.0  0.00538
2107 32105.0  0.00262
2108 32671.0  0.00694
2109 33372.0  0.00675
2110 28790.0  0.0073
2111 24669.0  0.00845
2112 35437.0  0.00275
2113 30822.0  0.00304
2114 31386.0  0.00308
2115 33206.0  0.00629
2116 29888.0  0.00332
2117 31677.0  0.00847
2118 34733.0  0.00307
2119 29105.0  0.00301
2120 27681.0  0.00264
2121 28207.0  0.0034
2122 33424.0  0.00244
2123 30228.0  0.00299
2124 32232.0  0.00265
2125 32862.0  0.00325
2126 28596.0  0.00305
2127 30197.0  0.00285
2128 30388.0  0.00324
2129 27882.0  0.0030
2130 33316.0  0.0044
2131 31599.0  0.00278
2132 25975.0  0.00764
2133 33202.0  0.00574
2134 25969.0  0.00258
2135 27853.0  0.00301
2136 30669.0  0.00262
2137 29044.0  0.00343
2138 28728.0  0.00281
2139 34627.0  0.0070
2140 30625.0  0.00298
2141 32249.0  0.00302
2142 28209.0  0.00374
2143 30647.0  0.00302
2144 31713.0  0.00727
2145 29751.0  0.00252
2146 25977.0  0.00273
2147 32662.0  0.0036
2148 29034.0  0.00575
2149 28901.0  0.00651
2150 30715.0  0.01019
2151 32169.0  0.00379
2152 31372.0  0.00299
2153 29942.0  0.00312
2154 25931.0  0.00322
2155 30474.0  0.00295
2156 29229.0  0.00362
2157 33636.0  0.00305
2158 31251.0  0.00341
2159 33893.0  0.00339
2160 25645.0  0.00404
2161 28273.0  0.00326
2162 29613.0  0.00291
2163 32214.0  0.00312
2164 31968.0  0.00277
2165 33223.0  0.00633
2166 31636.0  0.00272
2167 27420.0  0.00265
2168 32394.0  0.00292
2169 30484.0  0.00266
2170 29505.0  0.00631
2171 30410.0  0.0028
2172 29259.0  0.00279
2173 28399.0  0.00368
2174 32999.0  0.00759
2175 29125.0  0.00328
2176 29914.0  0.00873
2177 23954.0  0.00343
2178 32895.0  0.00277
2179 31644.0  0.00731
2180 28128.0  0.0032
2181 28055.0  0.00616
2182 28789.0  0.00259
2183 34186.0  0.00291
2184 30246.0  0.00546
2185 29164.0  0.00291
2186 33518.0  0.00277
2187 31385.0  0.00322
2188 30475.0  0.0038
2189 31409.0  0.00292
2190 26056.0  0.00665
2191 32577.0  0.00287
2192 25736.0  0.00291
2193 30372.0  0.0026
2194 31675.0  0.00814
2195 33562.0  0.00244
2196 35180.0  0.00274
2197 30040.0  0.00244
2198 23991.0  0.00598
2199 29030.0  0.00277
2200 31815.0  0.0033
2201 34352.0  0.00274
2202 31355.0  0.00286
2203 27715.0  0.00277
2204 28372.0  0.00738
2205 28498.0  0.00262
2206 32923.0  0.00544
2207 35116.0  0.0063
2208 33604.0  0.00266
2209 29984.0  0.00268
2210 26747.0  0.00265
2211 34457.0  0.00376
2212 30579.0  0.00264
2213 25107.0  0.00348
2214 28971.0  0.00246
2215 28135.0  0.00779
2216 26184.0  0.00372
2217 28834.0  0.00378
2218 32485.0  0.00244
2219 32048.0  0.00409
2220 27817.0  0.0068
2221 29805.0  0.00268
2222 30950.0  0.00292
2223 28613.0  0.00252
2224 30040.0  0.0028
2225 27871.0  0.00275
2226 28139.0  0.00259
2227 27492.0  0.00252
2228 29190.0  0.00248
2229 32525.0  0.00376
2230 28095.0  0.00265
2231 28297.0  0.00494
2232 29750.0  0.00294
2233 25488.0  0.00283
2234 30945.0  0.00282
2235 28374.0  0.00312
2236 27825.0  0.00309
2237 32236.0  0.00336
2238 29456.0  0.00338
2239 35060.0  0.00322
2240 32381.0  0.00422
2241 27919.0  0.00593
2242 28136.0  0.00256
2243 33955.0  0.00398
2244 31615.0  0.00386
2245 27367.0  0.00281
2246 33690.0  0.00271
2247 29890.0  0.00353
2248 30348.0  0.00315
2249 29972.0  0.00277
2250 28799.0  0.00568
2251 29070.0  0.00212
2252 37593.0  0.00279
2253 28778.0  0.00297
2254 31592.0  0.00615
2255 24360.0  0.00312
2256 28033.0  0.00362
2257 28296.0  0.00284
2258 28672.0  0.00254
2259 27733.0  0.00303
2260 31370.0  0.00244
2261 29834.0  0.00293
2262 26582.0  0.00468
2263 29379.0  0.00279
2264 31528.0  0.00455
2265 26390.0  0.00283
2266 29931.0  0.00269
2267 32263.0  0.00248
2268 32771.0  0.00786
2269 30328.0  0.00315
2270 35454.0  0.00295
2271 28844.0  0.00326
2272 23915.0  0.00259
2273 32925.0  0.00255
2274 27395.0  0.00342
2275 35967.0  0.00265
2276 26380.0  0.00267
2277 33601.0  0.00247
2278 29532.0  0.00289
2279 33178.0  0.00342
2280 31980.0  0.00304
2281 28874.0  0.00752
2282 32062.0  0.0024
2283 35042.0  0.0035
2284 32065.0  0.00338
2285 25902.0  0.00298
2286 25965.0  0.00326
2287 19497.0  0.00271
2288 26544.0  0.00281
2289 29272.0  0.00314
2290 24886.0  0.00262
2291 26849.0  0.00302
2292 30052.0  0.00273
2293 25214.0  0.00368
2294 30628.0  0.00688
2295 26868.0  0.00435
2296 24064.0  0.0024
2297 25877.0  0.00242
2298 34407.0  0.00353
2299 26924.0  0.00288
2300 25978.0  0.00243
2301 31702.0  0.00276
2302 24553.0  0.00285
2303 30071.0  0.00285
2304 32845.0  0.0025
2305 36253.0  0.00259
2306 25961.0  0.00304
2307 28964.0  0.00282
2308 27127.0  0.0056
2309 31886.0  0.00257
2310 24540.0  0.0026
2311 25600.0  0.00251
2312 27591.0  0.00375
2313 25154.0  0.00637
2314 28441.0  0.00281
2315 29951.0  0.00332
2316 26965.0  0.00731
2317 27576.0  0.00248
2318 30617.0  0.00203
2319 28470.0  0.00266
2320 23705.0  0.00248
2321 31992.0  0.00258
2322 31709.0  0.00291
2323 28450.0  0.00277
2324 31171.0  0.00258
2325 28712.0  0.00266
2326 28648.0  0.00594
2327 31276.0  0.00935
2328 31261.0  0.00251
2329 29745.0  0.00775
2330 29149.0  0.00268
2331 32271.0  0.0022
2332 26214.0  0.00364
2333 27491.0  0.00206
2334 23102.0  0.00292
2335 28553.0  0.00267
2336 26315.0  0.00273
2337 25993.0  0.00299
2338 23855.0  0.00275
2339 21657.0  0.00226
2340 33563.0  0.00278
2341 29307.0  0.00772
2342 30347.0  0.00288
2343 28171.0  0.00808
2344 29657.0  0.00236
2345 26575.0  0.00283
2346 25536.0  0.00267
2347 26360.0  0.00287
2348 27330.0  0.00316
2349 26963.0  0.00273
2350 36455.0  0.00331
2351 28804.0  0.00225
2352 29700.0  0.0061
2353 30378.0  0.00224
2354 25503.0  0.00298
2355 31816.0  0.0028
2356 31719.0  0.00271
2357 24425.0  0.00268
2358 32250.0  0.0072
2359 29060.0  0.00359
2360 31322.0  0.0030
2361 26541.0  0.00231
2362 28143.0  0.00255
2363 23796.0  0.00286
2364 28019.0  0.00261
2365 26370.0  0.00232
2366 24881.0  0.00233
2367 29962.0  0.0024
2368 35272.0  0.00628
2369 28957.0  0.00307
2370 28247.0  0.0033
2371 30870.0  0.00306
2372 30184.0  0.00283
2373 33056.0  0.00287
2374 27827.0  0.00251
2375 27957.0  0.00373
2376 26170.0  0.0025
2377 24255.0  0.00235
2378 25068.0  0.00279
2379 25216.0  0.00323
2380 26403.0  0.00295
2381 25534.0  0.00336
2382 29310.0  0.00252
2383 27130.0  0.00597
2384 28904.0  0.00263
2385 27072.0  0.00286
2386 31446.0  0.00273
2387 26133.0  0.00276
2388 32251.0  0.00325
2389 26366.0  0.0051
2390 23159.0  0.00265
2391 30206.0  0.00466
2392 31920.0  0.00381
2393 25846.0  0.00282
2394 29675.0  0.00272
2395 25200.0  0.00254
2396 24871.0  0.00236
2397 27995.0  0.00342
2398 29860.0  0.00308
2399 30513.0  0.00272
2400 34536.0  0.00265
2401 29979.0  0.00212
2402 29794.0  0.00298
2403 30071.0  0.00293
2404 27848.0  0.00245
2405 27007.0  0.00352
2406 26347.0  0.00336
2407 32073.0  0.00235
2408 23272.0  0.00303
2409 30465.0  0.00325
2410 34450.0  0.00232
2411 27961.0  0.00236
2412 29253.0  0.00342
2413 25750.0  0.0038
2414 28097.0  0.0036
2415 26454.0  0.00256
2416 27060.0  0.00319
2417 26173.0  0.00338
2418 23794.0  0.00214
2419 30848.0  0.0094
2420 28061.0  0.00219
2421 28801.0  0.00283
2422 29761.0  0.00639
2423 27764.0  0.00243
2424 28245.0  0.00311
2425 26734.0  0.00288
2426 27164.0  0.00428
2427 28344.0  0.00199
2428 32658.0  0.00241
2429 27203.0  0.00217
2430 32831.0  0.00219
2431 33059.0  0.00274
2432 24590.0  0.00286
2433 32279.0  0.00376
2434 21861.0  0.00349
2435 28177.0  0.00226
2436 24596.0  0.00277
2437 23757.0  0.00285
2438 20937.0  0.00229
2439 25540.0  0.00279
2440 26886.0  0.00255
2441 24978.0  0.00267
2442 22564.0  0.00243
2443 28982.0  0.00226
2444 24036.0  0.00273
2445 24188.0  0.00507
2446 28943.0  0.00217
2447 24569.0  0.00345
2448 26703.0  0.00233
2449 27142.0  0.00659
2450 31323.0  0.00285
2451 28972.0  0.00315
2452 28403.0  0.00268
2453 27021.0  0.00251
2454 22057.0  0.00276
2455 29327.0  0.0040
2456 23786.0  0.00218
2457 27629.0  0.00309
2458 33234.0  0.0024
2459 26943.0  0.00537
2460 24552.0  0.00268
2461 27048.0  0.00246
2462 29729.0  0.00363
2463 29901.0  0.00237
2464 32784.0  0.00256
2465 28712.0  0.00213
2466 26745.0  0.0020
2467 26900.0  0.00252
2468 24572.0  0.00277
2469 21490.0  0.0023
2470 25490.0  0.00363
2471 26533.0  0.00246
2472 25803.0  0.00337
2473 24885.0  0.0032
2474 30879.0  0.00249
2475 29321.0  0.00196
2476 26263.0  0.00224
2477 28510.0  0.00819
2478 25571.0  0.00883
2479 25927.0  0.00216
2480 24564.0  0.00751
2481 24050.0  0.0060
2482 26758.0  0.00296
2483 32521.0  0.0027
2484 23843.0  0.00281
2485 30474.0  0.00212
2486 31434.0  0.00237
2487 27435.0  0.00257
2488 24422.0  0.00649
2489 22484.0  0.00274
2490 26968.0  0.0023
2491 27092.0  0.00298
2492 27988.0  0.00246
2493 27008.0  0.00279
2494 26618.0  0.00211
2495 28358.0  0.00268
2496 24752.0  0.00247
2497 33077.0  0.00273
2498 23478.0  0.00256
2499 30082.0  0.00229
2500 29295.0  0.00254
2501 22104.0  0.0028
2502 31172.0  0.00293
2503 27556.0  0.0023
2504 29135.0  0.00288
2505 25675.0  0.00247
2506 29708.0  0.0029
2507 32606.0  0.0025
2508 31392.0  0.00247
2509 27322.0  0.00222
2510 25644.0  0.00382
2511 24650.0  0.00252
2512 29250.0  0.00349
2513 25867.0  0.00252
2514 27233.0  0.00283
2515 30393.0  0.00237
2516 24206.0  0.0029
2517 32130.0  0.00311
2518 28551.0  0.00341
2519 24661.0  0.00295
2520 28650.0  0.00261
2521 30233.0  0.00227
2522 24013.0  0.00561
2523 27799.0  0.00611
2524 28704.0  0.00814
2525 27721.0  0.00223
2526 23902.0  0.0031
2527 30195.0  0.00224
2528 30103.0  0.00232
2529 24349.0  0.00218
2530 26513.0  0.0021
2531 25283.0  0.00249
2532 26076.0  0.0032
2533 29886.0  0.00219
2534 36241.0  0.0050
2535 24265.0  0.00286
2536 23785.0  0.00235
2537 24361.0  0.00222
2538 28784.0  0.00223
2539 25464.0  0.00242
2540 26592.0  0.00206
2541 31212.0  0.00273
2542 25309.0  0.00248
2543 23642.0  0.00227
2544 26182.0  0.00762
2545 24099.0  0.00252
2546 22634.0  0.00235
2547 27889.0  0.00268
2548 23349.0  0.0028
2549 25414.0  0.00259
2550 25644.0  0.00221
2551 27061.0  0.00267
2552 28043.0  0.00286
2553 29671.0  0.00269
2554 24359.0  0.00227
2555 23966.0  0.00253
2556 29988.0  0.00225
2557 26345.0  0.00763
2558 27181.0  0.00256
2559 22467.0  0.00284
2560 29209.0  0.00237
2561 32731.0  0.00549
2562 23076.0  0.00653
2563 25664.0  0.00261
2564 26648.0  0.00516
2565 29856.0  0.0031
2566 25955.0  0.00227
2567 28624.0  0.00349
2568 32139.0  0.0025
2569 22914.0  0.00837
2570 27587.0  0.00217
2571 22292.0  0.00479
2572 22794.0  0.00326
2573 27496.0  0.00209
2574 28303.0  0.0021
2575 28452.0  0.00263
2576 30699.0  0.00249
2577 26245.0  0.00314
2578 24991.0  0.00302
2579 23596.0  0.00167
2580 27174.0  0.00595
2581 27474.0  0.00223
2582 27648.0  0.00695
2583 23046.0  0.00354
2584 35180.0  0.00601
2585 24529.0  0.00222
2586 24130.0  0.00267
2587 23890.0  0.00309
2588 25270.0  0.0024
2589 26686.0  0.00746
2590 22393.0  0.00212
2591 27004.0  0.0028
2592 30562.0  0.00714
2593 27695.0  0.00209
2594 29713.0  0.00304
2595 29224.0  0.00239
2596 27731.0  0.00242
2597 24730.0  0.00249
2598 27865.0  0.00256
2599 27036.0  0.00938
2600 29071.0  0.0024
2601 24349.0  0.00238
2602 19796.0  0.00287
2603 30767.0  0.00198
2604 29199.0  0.00201
2605 24378.0  0.00542
2606 27825.0  0.0026
2607 29903.0  0.00296
2608 24332.0  0.00241
2609 23399.0  0.00253
2610 25123.0  0.00336
2611 27752.0  0.00288
2612 23660.0  0.00326
2613 24677.0  0.00254
2614 22326.0  0.00239
2615 30328.0  0.00308
2616 26315.0  0.00276
2617 25470.0  0.00536
2618 27355.0  0.00383
2619 23323.0  0.00258
2620 28964.0  0.00319
2621 26139.0  0.00223
2622 26834.0  0.00227
2623 29181.0  0.00297
2624 31332.0  0.00304
2625 25913.0  0.00294
2626 28761.0  0.00281
2627 23476.0  0.00297
2628 32215.0  0.0025
2629 25769.0  0.00294
2630 24365.0  0.00236
2631 30579.0  0.00226
2632 27724.0  0.00232
2633 25928.0  0.00203
2634 28830.0  0.0029
2635 25370.0  0.00562
2636 27407.0  0.00224
2637 26905.0  0.00256
2638 22977.0  0.00198
2639 24316.0  0.0018
2640 27933.0  0.00205
2641 23594.0  0.00249
2642 32031.0  0.00287
2643 28267.0  0.00203
2644 27845.0  0.00186
2645 26877.0  0.00246
2646 27362.0  0.00225
2647 25972.0  0.0022
2648 25967.0  0.00552
2649 24981.0  0.00208
2650 27825.0  0.00494
2651 28468.0  0.00268
2652 22877.0  0.00284
2653 23576.0  0.00306
2654 19335.0  0.00245
2655 23448.0  0.00199
2656 23395.0  0.00745
2657 22708.0  0.00225
2658 27296.0  0.00259
2659 23127.0  0.00222
2660 22993.0  0.00213
2661 20885.0  0.00256
2662 28753.0  0.0026
2663 27502.0  0.00228
2664 27385.0  0.00214
2665 29478.0  0.00192
2666 24029.0  0.00205
2667 21540.0  0.00178
2668 25331.0  0.00673
2669 28627.0  0.00194
2670 23228.0  0.0021
2671 25050.0  0.00217
2672 27271.0  0.00254
2673 23762.0  0.00273
2674 22642.0  0.00671
2675 26158.0  0.00283
2676 22671.0  0.00272
2677 25604.0  0.00245
2678 23297.0  0.00327
2679 26223.0  0.00233
2680 28322.0  0.00226
2681 26170.0  0.00268
2682 26523.0  0.00291
2683 25366.0  0.00231
2684 27076.0  0.00257
2685 32308.0  0.00204
2686 27793.0  0.00227
2687 29545.0  0.00218
2688 21412.0  0.0026
2689 26479.0  0.00296
2690 27384.0  0.00232
2691 25111.0  0.00203
2692 25877.0  0.00316
2693 29319.0  0.0020
2694 26802.0  0.0020
2695 22906.0  0.00211
2696 28669.0  0.00225
2697 21839.0  0.00218
2698 25934.0  0.00219
2699 27668.0  0.00179
2700 25645.0  0.00206
2701 21143.0  0.00279
2702 29379.0  0.00221
2703 26107.0  0.00252
2704 25934.0  0.00239
2705 22458.0  0.00231
2706 20899.0  0.00299
2707 19606.0  0.00402
2708 21195.0  0.00353
2709 23903.0  0.00239
2710 25133.0  0.00214
2711 23090.0  0.00259
2712 28063.0  0.0019
2713 22184.0  0.00179
2714 26786.0  0.00241
2715 26903.0  0.00247
2716 29960.0  0.00218
2717 23234.0  0.00207
2718 25717.0  0.00264
2719 23746.0  0.00196
2720 25556.0  0.00256
2721 27994.0  0.00208
2722 26913.0  0.00199
2723 26240.0  0.00223
2724 25168.0  0.00231
2725 22142.0  0.00216
2726 26529.0  0.00271
2727 25121.0  0.00297
2728 25085.0  0.00228
2729 27859.0  0.00241
2730 25759.0  0.00239
2731 26350.0  0.0034
2732 27322.0  0.00233
2733 22901.0  0.00277
2734 22194.0  0.00239
2735 29800.0  0.00219
2736 22259.0  0.00315
2737 21819.0  0.00243
2738 23983.0  0.00219
2739 24211.0  0.00203
2740 25912.0  0.00399
2741 22618.0  0.00206
2742 27018.0  0.00293
2743 22609.0  0.00214
2744 31314.0  0.00216
2745 24998.0  0.00176
2746 22661.0  0.00296
2747 24547.0  0.00207
2748 29266.0  0.00187
2749 22059.0  0.00274
2750 24480.0  0.0028
2751 21845.0  0.00214
2752 26656.0  0.00251
2753 24357.0  0.0030
2754 26416.0  0.00219
2755 24262.0  0.00196
2756 24151.0  0.00302
2757 26703.0  0.00223
2758 21606.0  0.00203
2759 26551.0  0.00224
2760 25285.0  0.00233
2761 20545.0  0.00255
2762 27970.0  0.00235
2763 24930.0  0.00672
2764 25029.0  0.00315
2765 34846.0  0.0021
2766 28376.0  0.00264
2767 20663.0  0.0029
2768 26559.0  0.00209
2769 24308.0  0.00264
2770 29451.0  0.00244
2771 24361.0  0.00323
2772 20526.0  0.0022
2773 23139.0  0.00216
2774 23992.0  0.00254
2775 27513.0  0.00194
2776 22564.0  0.00269
2777 25998.0  0.0019
2778 22141.0  0.00236
2779 20275.0  0.00236
2780 29573.0  0.00245
2781 24182.0  0.00246
2782 28349.0  0.00346
2783 20737.0  0.00147
2784 24813.0  0.00243
2785 23783.0  0.00182
2786 30458.0  0.00179
2787 23480.0  0.00166
2788 25669.0  0.00191
2789 21731.0  0.00228
2790 26501.0  0.00193
2791 22108.0  0.00208
2792 24179.0  0.00192
2793 23912.0  0.00221
2794 24182.0  0.00188
2795 21207.0  0.00215
2796 29226.0  0.00185
2797 27595.0  0.00216
2798 27972.0  0.00255
2799 19449.0  0.0023
2800 20131.0  0.00201
2801 22805.0  0.0028
2802 27975.0  0.00188
2803 25601.0  0.00318
2804 25202.0  0.00305
2805 25994.0  0.0028
2806 30021.0  0.00232
2807 18721.0  0.00319
2808 18931.0  0.00178
2809 21264.0  0.0021
2810 28925.0  0.00666
2811 23177.0  0.00436
2812 26763.0  0.00247
2813 23896.0  0.00397
2814 23559.0  0.00256
2815 22611.0  0.00284
2816 23239.0  0.00228
2817 21718.0  0.00229
2818 21494.0  0.00211
2819 22402.0  0.00235
2820 21127.0  0.00228
2821 27207.0  0.00226
2822 23053.0  0.00206
2823 22111.0  0.0024
2824 22107.0  0.0018
2825 23950.0  0.00166
2826 24738.0  0.00782
2827 23864.0  0.00309
2828 24545.0  0.00179
2829 23297.0  0.00252
2830 23585.0  0.00191
2831 24674.0  0.00225
2832 20491.0  0.00227
2833 21295.0  0.00179
2834 24157.0  0.0022
2835 29164.0  0.00273
2836 19935.0  0.00279
2837 28552.0  0.00488
2838 22153.0  0.0022
2839 22188.0  0.00193
2840 19974.0  0.0016
2841 20081.0  0.00324
2842 23833.0  0.00196
2843 25844.0  0.00188
2844 22321.0  0.00308
2845 28013.0  0.00226
2846 24744.0  0.00196
2847 25286.0  0.00285
2848 20346.0  0.00167
2849 27111.0  0.0021
2850 22941.0  0.00255
2851 20498.0  0.00209
2852 22245.0  0.00203
2853 25053.0  0.00162
2854 25862.0  0.00177
2855 24625.0  0.00264
2856 27716.0  0.00195
2857 24659.0  0.00362
2858 25386.0  0.00173
2859 24576.0  0.00278
2860 22195.0  0.00239
2861 22938.0  0.00201
2862 24602.0  0.00195
2863 17681.0  0.00287
2864 24991.0  0.00233
2865 23787.0  0.00225
2866 21999.0  0.00203
2867 26094.0  0.00216
2868 27299.0  0.00324
2869 21525.0  0.00208
2870 24354.0  0.00196
2871 27950.0  0.00186
2872 24955.0  0.00216
2873 20760.0  0.00384
2874 25891.0  0.00191
2875 22913.0  0.00304
2876 18572.0  0.00225
2877 20983.0  0.00825
2878 22135.0  0.00199
2879 26424.0  0.00503
2880 19653.0  0.00413
2881 26969.0  0.00333
2882 21316.0  0.00213
2883 22997.0  0.00212
2884 20261.0  0.00382
2885 21225.0  0.00169
2886 16539.0  0.00202
2887 23859.0  0.00222
2888 25159.0  0.0015
2889 22979.0  0.00172
2890 26854.0  0.00239
2891 27029.0  0.00212
2892 23664.0  0.00317
2893 24004.0  0.00203
2894 22274.0  0.00231
2895 23609.0  0.00198
2896 26042.0  0.00256
2897 21677.0  0.00172
2898 20516.0  0.00316
2899 24372.0  0.00245
2900 24718.0  0.00226
2901 25574.0  0.00461
2902 20801.0  0.00206
2903 19878.0  0.00194
2904 21540.0  0.00236
2905 22576.0  0.00165
2906 22158.0  0.00223
2907 27985.0  0.00216
2908 28216.0  0.00207
2909 19405.0  0.00229
2910 21703.0  0.00204
2911 21139.0  0.00212
2912 20248.0  0.0030
2913 20824.0  0.00208
2914 24871.0  0.00341
2915 20247.0  0.0018
2916 19909.0  0.00216
2917 20748.0  0.00174
2918 19348.0  0.00324
2919 19553.0  0.00268
2920 22795.0  0.00212
2921 23202.0  0.00503
2922 24321.0  0.00196
2923 23672.0  0.00252
2924 16710.0  0.00213
2925 20108.0  0.00279
2926 21516.0  0.00316
2927 22470.0  0.00239
2928 20840.0  0.00173
2929 18603.0  0.00194
2930 19716.0  0.00245
2931 21600.0  0.00248
2932 25031.0  0.00188
2933 25279.0  0.00278
2934 16188.0  0.0020
2935 19918.0  0.00176
2936 22685.0  0.00461
2937 26992.0  0.00344
2938 19838.0  0.00246
2939 21593.0  0.00221
2940 19171.0  0.00307
2941 20138.0  0.00386
2942 21646.0  0.00211
2943 25132.0  0.00155
2944 17818.0  0.00242
2945 21314.0  0.00197
2946 20195.0  0.00214
2947 24049.0  0.00185
2948 22604.0  0.00467
2949 22558.0  0.00221
2950 20376.0  0.0023
2951 23886.0  0.00251
2952 20290.0  0.00179
2953 23225.0  0.00626
2954 19375.0  0.00203
2955 25944.0  0.00198
2956 23475.0  0.00267
2957 24688.0  0.0017
2958 22721.0  0.00154
2959 19880.0  0.00608
2960 20688.0  0.00232
2961 17587.0  0.0030
2962 20946.0  0.00192
2963 17337.0  0.00188
2964 23455.0  0.00277
2965 24679.0  0.00205
2966 22696.0  0.00171
2967 25751.0  0.00217
2968 20307.0  0.00309
2969 22667.0  0.00179
2970 21470.0  0.0045
2971 16593.0  0.00192
2972 21623.0  0.00205
2973 20859.0  0.00265
2974 26471.0  0.00204
2975 21132.0  0.00277
2976 19297.0  0.00284
2977 21114.0  0.00205
2978 18975.0  0.00205
2979 20325.0  0.00192
2980 21806.0  0.00203
2981 22214.0  0.00199
2982 21124.0  0.00195
2983 18403.0  0.00245
2984 22133.0  0.00193
2985 19954.0  0.0021
2986 16959.0  0.00165
2987 21620.0  0.00266
2988 19502.0  0.00277
2989 18882.0  0.00452
2990 19932.0  0.00225
2991 21558.0  0.00258
2992 20911.0  0.00264
2993 19802.0  0.00183
2994 20036.0  0.00278
2995 22696.0  0.00218
2996 16394.0  0.00292
2997 20389.0  0.00229
2998 21938.0  0.00274
2999 22451.0  0.00171
3000 23309.0  0.00202
3001 20542.0  0.00197
3002 21219.0  0.00186
3003 21487.0  0.00212
3004 21866.0  0.00346
3005 28089.0  0.00187
3006 22706.0  0.00185
3007 21592.0  0.00345
3008 22583.0  0.00221
3009 18647.0  0.00185
3010 16713.0  0.00247
3011 21812.0  0.00209
3012 20695.0  0.00223
3013 18095.0  0.00426
3014 25050.0  0.00169
3015 20630.0  0.00197
3016 25575.0  0.00168
3017 19380.0  0.00179
3018 19159.0  0.00269
3019 22835.0  0.00217
3020 18045.0  0.0021
3021 16381.0  0.00423
3022 19207.0  0.0026
3023 21770.0  0.00231
3024 18764.0  0.00197
3025 16794.0  0.00211
3026 11752.0  0.00186
3027 19011.0  0.00236
3028 17072.0  0.0033
3029 19512.0  0.00197
3030 23389.0  0.00217
3031 16360.0  0.00198
3032 22391.0  0.00241
3033 20615.0  0.00214
3034 18170.0  0.00174
3035 14175.0  0.00163
3036 21385.0  0.0034
3037 18310.0  0.00213
3038 19732.0  0.00187
3039 19610.0  0.00203
3040 20019.0  0.00197
3041 19083.0  0.00157
3042 16854.0  0.00488
3043 19914.0  0.00263
3044 22019.0  0.00216
3045 20503.0  0.00562
3046 18617.0  0.00166
3047 19559.0  0.00178
3048 16622.0  0.00297
3049 20130.0  0.00161
3050 22407.0  0.0019
3051 16998.0  0.00202
3052 20807.0  0.00205
3053 22860.0  0.00213
3054 19393.0  0.00203
3055 18282.0  0.00233
3056 17804.0  0.00178
3057 23770.0  0.00193
3058 15625.0  0.00167
3059 19162.0  0.0021
3060 16671.0  0.00256
3061 19848.0  0.00261
3062 15956.0  0.0019
3063 19046.0  0.00205
3064 17485.0  0.00219
3065 18940.0  0.00182
3066 17393.0  0.00424
3067 21539.0  0.0016
3068 22067.0  0.00221
3069 16601.0  0.00231
3070 23293.0  0.00238
3071 20369.0  0.00168
3072 19282.0  0.00169
3073 17235.0  0.00176
3074 16926.0  0.00192
3075 17632.0  0.00198
3076 21301.0  0.00188
3077 16035.0  0.00153
3078 17730.0  0.00201
3079 15822.0  0.00324
3080 17928.0  0.00189
3081 19678.0  0.00753
3082 20208.0  0.0028
3083 18436.0  0.00182
3084 18281.0  0.00167
3085 16387.0  0.0019
3086 16169.0  0.00197
3087 19404.0  0.00188
3088 19729.0  0.00266
3089 15549.0  0.00198
3090 16510.0  0.00266
3091 15128.0  0.00181
3092 14643.0  0.00168
3093 13931.0  0.00197
3094 19145.0  0.00229
3095 16808.0  0.0063
3096 15420.0  0.00172
3097 20585.0  0.00182
3098 18430.0  0.0018
3099 16371.0  0.00183
3100 16103.0  0.00296
3101 20376.0  0.00533
3102 18768.0  0.00185
3103 17531.0  0.0017
3104 19012.0  0.00195
3105 20357.0  0.00215
3106 18776.0  0.00332
3107 18387.0  0.00201
3108 15841.0  0.00171
3109 20155.0  0.00215
3110 15067.0  0.00184
3111 19393.0  0.00197
3112 17873.0  0.00198
3113 17423.0  0.00168
3114 17676.0  0.00175
3115 20022.0  0.00671
3116 23734.0  0.00168
3117 17752.0  0.00202
3118 14682.0  0.00154
3119 18649.0  0.00211
3120 22304.0  0.00145
3121 17446.0  0.00188
3122 19054.0  0.00177
3123 19104.0  0.00174
3124 15738.0  0.00146
3125 14506.0  0.00234
3126 18963.0  0.00178
3127 17739.0  0.00266
3128 12122.0  0.00712
3129 17402.0  0.00172
3130 17135.0  0.00196
3131 15721.0  0.00149
3132 16525.0  0.00176
3133 20651.0  0.00227
3134 19924.0  0.00191
3135 15835.0  0.00175
3136 16384.0  0.00701
3137 22166.0  0.00185
3138 17091.0  0.00218
3139 18048.0  0.00179
3140 14373.0  0.00214
3141 13262.0  0.00184
3142 16892.0  0.00227
3143 15940.0  0.00181
3144 19556.0  0.00289
3145 17599.0  0.00217
3146 17037.0  0.00192
3147 16753.0  0.00186
3148 14743.0  0.00227
3149 14942.0  0.00177
3150 16993.0  0.00169
3151 16817.0  0.00186
3152 18654.0  0.00215
3153 16414.0  0.00263
3154 14914.0  0.00164
3155 16032.0  0.00289
3156 16224.0  0.00225
3157 19881.0  0.00164
3158 15398.0  0.0017
3159 15932.0  0.00228
3160 16500.0  0.00245
3161 17634.0  0.00196
3162 20722.0  0.00187
3163 16118.0  0.00153
3164 21612.0  0.00175
3165 14860.0  0.00449
3166 20530.0  0.00426
3167 14164.0  0.00168
3168 19696.0  0.00177
3169 19397.0  0.00186
3170 18625.0  0.0018
3171 13056.0  0.0022
3172 20181.0  0.00224
3173 20025.0  0.00152
3174 19105.0  0.00232
3175 14670.0  0.00264
3176 16363.0  0.00276
3177 18298.0  0.00248
3178 18576.0  0.00175
3179 15579.0  0.00185
3180 14421.0  0.00199
3181 19731.0  0.00201
3182 18057.0  0.00135
3183 18371.0  0.00189
3184 18325.0  0.00206
3185 18880.0  0.00405
3186 15491.0  0.00197
3187 16151.0  0.00184
3188 21033.0  0.00253
3189 16397.0  0.00182
3190 17364.0  0.00168
3191 16620.0  0.00275
3192 17634.0  0.00184
3193 16027.0  0.00204
3194 19837.0  0.00298
3195 14357.0  0.00229
3196 15492.0  0.00291
3197 16794.0  0.00189
3198 17595.0  0.00191
3199 14766.0  0.00204
3200 13799.0  0.00234
3201 18030.0  0.00189
3202 19108.0  0.00379
3203 12268.0  0.00253
3204 15444.0  0.0021
3205 16200.0  0.00186
3206 15597.0  0.00152
3207 14697.0  0.0021
3208 16833.0  0.00175
3209 17964.0  0.00141
3210 18938.0  0.00202
3211 17133.0  0.00227
3212 16670.0  0.00207
3213 13784.0  0.00221
3214 18911.0  0.00158
3215 18114.0  0.00168
3216 15460.0  0.0018
3217 16282.0  0.00222
3218 14770.0  0.00225
3219 14844.0  0.00165
3220 13231.0  0.00163
3221 17705.0  0.00187
3222 17023.0  0.00192
3223 23075.0  0.00207
3224 14439.0  0.00288
3225 14866.0  0.00184
3226 13394.0  0.00194
3227 14649.0  0.00157
3228 13568.0  0.00203
3229 19279.0  0.00144
3230 16960.0  0.00237
3231 16464.0  0.00203
3232 14164.0  0.00201
3233 20396.0  0.00196
3234 19287.0  0.00558
3235 13154.0  0.00173
3236 12484.0  0.00264
3237 13419.0  0.0017
3238 16623.0  0.00234
3239 14169.0  0.00184
3240 16218.0  0.00179
3241 18304.0  0.00265
3242 16626.0  0.00268
3243 16181.0  0.00168
3244 14283.0  0.0015
3245 17720.0  0.00193
3246 12899.0  0.00257
3247 16034.0  0.00677
3248 15950.0  0.00466
3249 13979.0  0.00166
3250 14862.0  0.00188
3251 15187.0  0.00181
3252 12130.0  0.00177
3253 18426.0  0.00176
3254 16275.0  0.00165
3255 14360.0  0.00275
3256 17583.0  0.00259
3257 14604.0  0.00192
3258 14410.0  0.00173
3259 13617.0  0.0017
3260 15900.0  0.00254
3261 11038.0  0.00185
3262 16501.0  0.00174
3263 15694.0  0.00236
3264 16720.0  0.00183
3265 16139.0  0.00225
3266 15798.0  0.00164
3267 15070.0  0.00247
3268 17643.0  0.00234
3269 11507.0  0.00186
3270 16701.0  0.00165
3271 18533.0  0.00238
3272 13730.0  0.00158
3273 20234.0  0.0017
3274 16706.0  0.00176
3275 13865.0  0.0021
3276 15060.0  0.00185
3277 14154.0  0.00168
3278 15569.0  0.00154
3279 17558.0  0.00125
3280 16147.0  0.00158
3281 13761.0  0.00543
3282 20192.0  0.00157
3283 18283.0  0.00257
3284 16815.0  0.00149
3285 13656.0  0.00211
3286 16727.0  0.00169
3287 13673.0  0.00287
3288 15170.0  0.00166
3289 15199.0  0.00187
3290 14560.0  0.00206
3291 14744.0  0.00292
3292 12389.0  0.00205
3293 11616.0  0.00188
3294 18537.0  0.00176
3295 18970.0  0.00138
3296 15726.0  0.00198
3297 12649.0  0.00188
3298 16617.0  0.00208
3299 12814.0  0.00202
3300 15504.0  0.00193
3301 15927.0  0.00171
3302 15605.0  0.00189
3303 21367.0  0.00166
3304 13739.0  0.00203
3305 18040.0  0.00222
3306 15764.0  0.00187
3307 12928.0  0.00178
3308 17763.0  0.00241
3309 14013.0  0.0017
3310 14124.0  0.0026
3311 14246.0  0.00183
3312 15696.0  0.00178
3313 16741.0  0.00175
3314 12872.0  0.0023
3315 15885.0  0.00201
3316 15717.0  0.00284
3317 15063.0  0.0018
3318 14173.0  0.0015
3319 13328.0  0.00187
3320 11862.0  0.00203
3321 12634.0  0.00176
3322 21187.0  0.00196
3323 16877.0  0.00199
3324 12589.0  0.00195
3325 15075.0  0.00154
3326 14948.0  0.00117
3327 14262.0  0.00153
3328 13647.0  0.00199
3329 13957.0  0.00206
3330 16778.0  0.00214
3331 14121.0  0.00213
3332 13924.0  0.00128
3333 15744.0  0.00155
3334 17151.0  0.00154
3335 16622.0  0.00142
3336 14133.0  0.00291
3337 12683.0  0.00169
3338 13031.0  0.0018
3339 11086.0  0.0019
3340 16962.0  0.00237
3341 12153.0  0.00175
3342 11696.0  0.00147
3343 16322.0  0.00182
3344 14447.0  0.00163
3345 12355.0  0.00165
3346 11857.0  0.00177
3347 17407.0  0.00184
3348 14106.0  0.00246
3349 11668.0  0.00178
3350 12761.0  0.00238
3351 17845.0  0.00127
3352 13046.0  0.00199
3353 9788.0  0.00205
3354 17158.0  0.00157
3355 13699.0  0.00181
3356 10821.0  0.00172
3357 13065.0  0.00143
3358 15233.0  0.00215
3359 15400.0  0.00163
3360 15852.0  0.00134
3361 15137.0  0.00134
3362 17102.0  0.00159
3363 12010.0  0.00258
3364 13373.0  0.00178
3365 16838.0  0.00153
3366 15347.0  0.00147
3367 11209.0  0.00181
3368 13259.0  0.00151
3369 9534.0  0.00184
3370 13001.0  0.0026
3371 12363.0  0.00179
3372 13862.0  0.00226
3373 14246.0  0.00166
3374 13571.0  0.00154
3375 13659.0  0.00206
3376 15619.0  0.00173
3377 16895.0  0.0015
3378 13954.0  0.00137
3379 15346.0  0.00213
3380 14585.0  0.00159
3381 12252.0  0.00178
3382 12238.0  0.00165
3383 11174.0  0.00152
3384 12239.0  0.00169
3385 12896.0  0.00142
3386 13593.0  0.00231
3387 15879.0  0.00197
3388 13808.0  0.0023
3389 16293.0  0.00206
3390 11687.0  0.00146
3391 12649.0  0.00637
3392 15405.0  0.00158
3393 10934.0  0.00218
3394 12724.0  0.00155
3395 10708.0  0.00148
3396 9031.0  0.00143
3397 10836.0  0.00209
3398 12034.0  0.00179
3399 14938.0  0.00172
3400 13905.0  0.0014
3401 8832.0  0.00145
3402 11098.0  0.00186
3403 13937.0  0.00161
3404 13646.0  0.00168
3405 13239.0  0.00179
3406 13952.0  0.00606
3407 12335.0  0.00163
3408 16711.0  0.00157
3409 13811.0  0.00177
3410 12889.0  0.00153
3411 12296.0  0.00228
3412 15282.0  0.00171
3413 13802.0  0.00654
3414 13256.0  0.00179
3415 10549.0  0.00158
3416 12603.0  0.00167
3417 13485.0  0.00167
3418 13517.0  0.00154
3419 13654.0  0.0046
3420 11182.0  0.00687
3421 15973.0  0.00165
3422 11322.0  0.00179
3423 13144.0  0.00143
3424 13150.0  0.0012
3425 13955.0  0.00169
3426 10960.0  0.00179
3427 10294.0  0.00166
3428 10855.0  0.00219
3429 13822.0  0.00149
3430 10051.0  0.00122
3431 15994.0  0.00157
3432 12136.0  0.00225
3433 14941.0  0.00158
3434 11183.0  0.00162
3435 11263.0  0.00189
3436 9211.0  0.00123
3437 13147.0  0.00176
3438 12896.0  0.00219
3439 15040.0  0.00242
3440 13538.0  0.00161
3441 12737.0  0.00136
3442 13115.0  0.00175
3443 15145.0  0.00144
3444 12232.0  0.00202
3445 14751.0  0.00154
3446 9832.0  0.0018
3447 8545.0  0.01097
3448 11114.0  0.00149
3449 13677.0  0.00165
3450 16583.0  0.0016
3451 13121.0  0.00217
3452 11695.0  0.00171
3453 9786.0  0.00253
3454 12121.0  0.00206
3455 9753.0  0.00125
3456 13051.0  0.0016
3457 10597.0  0.00166
3458 11444.0  0.00238
3459 14408.0  0.00125
3460 11901.0  0.00184
3461 9868.0  0.00164
3462 12878.0  0.00158
3463 16950.0  0.00144
3464 15443.0  0.00286
3465 13330.0  0.0013
3466 12434.0  0.00157
3467 11360.0  0.0019
3468 11633.0  0.00168
3469 14058.0  0.00195
3470 10274.0  0.00163
3471 9676.0  0.00749
3472 11750.0  0.00176
3473 12054.0  0.00185
3474 12837.0  0.00169
3475 10581.0  0.00161
3476 13311.0  0.00136
3477 19308.0  0.00522
3478 12920.0  0.00268
3479 9632.0  0.00212
3480 11885.0  0.0015
3481 10910.0  0.0015
3482 8945.0  0.00212
3483 14782.0  0.0015
3484 11963.0  0.00153
3485 13404.0  0.00181
3486 9848.0  0.00163
3487 10657.0  0.00136
3488 10498.0  0.00263
3489 10365.0  0.00157
3490 9575.0  0.00269
3491 12914.0  0.00605
3492 14474.0  0.00183
3493 8829.0  0.0013
3494 10500.0  0.0015
3495 14704.0  0.00184
3496 14269.0  0.00132
3497 14890.0  0.00154
3498 13917.0  0.0017
3499 10466.0  0.0022
3500 9951.0  0.0017
3501 7997.0  0.00176
3502 16818.0  0.00136
3503 12145.0  0.00168
3504 9787.0  0.00162
3505 13158.0  0.00249
3506 11180.0  0.00114
3507 10976.0  0.00176
3508 10496.0  0.00245
3509 9627.0  0.00171
3510 11541.0  0.00162
3511 10592.0  0.00186
3512 10715.0  0.0018
3513 14092.0  0.00332
3514 12471.0  0.00173
3515 10579.0  0.00167
3516 10394.0  0.00166
3517 12582.0  0.00162
3518 13411.0  0.00147
3519 12068.0  0.00162
3520 11956.0  0.00163
3521 11677.0  0.00204
3522 14981.0  0.00219
3523 9046.0  0.00126
3524 11757.0  0.00151
3525 10179.0  0.00166
3526 11093.0  0.00141
3527 8829.0  0.00195
3528 9789.0  0.00143
3529 9988.0  0.0017
3530 12355.0  0.00196
3531 10407.0  0.00168
3532 9013.0  0.00125
3533 11183.0  0.0016
3534 7337.0  0.00147
3535 10747.0  0.00223
3536 8363.0  0.00153
3537 16150.0  0.00155
3538 14854.0  0.00155
3539 8652.0  0.0079
3540 8738.0  0.00156
3541 9708.0  0.00146
3542 15403.0  0.00179
3543 8233.0  0.00261
3544 9807.0  0.00178
3545 11337.0  0.00154
3546 12006.0  0.00152
3547 10369.0  0.0020
3548 10364.0  0.00149
3549 12332.0  0.00129
3550 10621.0  0.00118
3551 11079.0  0.00137
3552 9895.0  0.0015
3553 15322.0  0.00202
3554 11527.0  0.00175
3555 7985.0  0.00246
3556 9651.0  0.0018
3557 9838.0  0.00178
3558 9733.0  0.00198
3559 12326.0  0.00234
3560 13020.0  0.0017
3561 13891.0  0.00178
3562 8840.0  0.00145
3563 9004.0  0.00182
3564 11434.0  0.00153
3565 7361.0  0.00181
3566 8131.0  0.00127
3567 10772.0  0.00127
3568 10214.0  0.00195
3569 8794.0  0.00127
3570 12755.0  0.00138
3571 10917.0  0.00189
3572 10742.0  0.00146
3573 10203.0  0.00168
3574 10341.0  0.0024
3575 11718.0  0.00209
3576 9672.0  0.00174
3577 10129.0  0.00171
3578 9683.0  0.00163
3579 10688.0  0.00201
3580 8153.0  0.0028
3581 10845.0  0.00179
3582 9773.0  0.00131
3583 9277.0  0.0036
3584 13133.0  0.00182
3585 9213.0  0.00136
3586 13738.0  0.00174
3587 9803.0  0.00166
3588 12738.0  0.00158
3589 8403.0  9.8E-4
3590 9830.0  0.00172
3591 9702.0  0.0015
3592 12413.0  0.00129
3593 12288.0  0.0016
3594 14313.0  0.00179
3595 7808.0  0.00133
3596 9064.0  0.00175
3597 9536.0  0.00139
3598 9057.0  0.00434
3599 10083.0  0.00156
3600 10670.0  0.00163
3601 8107.0  0.0052
3602 11240.0  0.00153
3603 11494.0  0.00131
3604 11909.0  0.00116
3605 8312.0  0.00161
3606 11062.0  0.00185
3607 11971.0  0.0012
3608 11075.0  0.00126
3609 7424.0  0.00896
3610 11910.0  0.00153
3611 8588.0  0.00146
3612 12742.0  0.00237
3613 11840.0  0.00192
3614 9471.0  0.00156
3615 9335.0  0.00171
3616 8371.0  0.00186
3617 8317.0  0.00175
3618 12721.0  0.00174
3619 9602.0  0.00134
3620 10610.0  0.00144
3621 10435.0  0.00133
3622 7730.0  0.00521
3623 9358.0  0.00174
3624 8603.0  0.00273
3625 12658.0  0.00161
3626 9225.0  0.0090
3627 10556.0  0.0014
3628 9329.0  0.00159
3629 12240.0  0.00153
3630 10452.0  0.00214
3631 9259.0  0.00198
3632 9456.0  0.00262
3633 8820.0  0.00199
3634 9030.0  0.0015
3635 9773.0  0.00144
3636 12014.0  0.00143
3637 9644.0  0.00636
3638 7725.0  0.00195
3639 7378.0  0.00348
3640 14270.0  0.00144
3641 8500.0  0.00981
3642 8325.0  0.00495
3643 10397.0  0.00141
3644 5949.0  0.00378
3645 9194.0  0.00317
3646 11836.0  0.00178
3647 9338.0  0.01532
3648 9553.0  0.00547
3649 8445.0  0.00206
3650 9993.0  0.00164
3651 10863.0  0.00156
3652 11698.0  0.00379
3653 10815.0  0.00206
3654 8209.0  0.0017
3655 11925.0  0.00147
3656 14146.0  0.00153
3657 8993.0  0.00172
3658 8486.0  0.00171
3659 9130.0  0.00155
3660 11254.0  0.0017
3661 5298.0  0.00349
3662 9455.0  0.00239
3663 9112.0  0.00124
3664 7148.0  0.00269
3665 11363.0  0.00147
3666 7531.0  0.00905
3667 11859.0  0.0013
3668 7961.0  0.00161
3669 9347.0  0.00165
3670 9055.0  0.00125
3671 9977.0  0.00124
3672 9754.0  0.00196
3673 11692.0  0.00128
3674 8700.0  0.00133
3675 7512.0  0.00259
3676 11832.0  0.00149
3677 12200.0  0.00254
3678 6666.0  0.00552
3679 11180.0  0.00124
3680 9744.0  0.00347
3681 5637.0  0.01323
3682 7264.0  0.00458
3683 7041.0  0.00455
3684 10610.0  0.0020
3685 10608.0  0.00149
3686 8584.0  0.0014
3687 12305.0  0.00136
3688 8539.0  0.00174
3689 13552.0  0.00134
3690 10103.0  0.00199
3691 9503.0  0.00159
3692 11094.0  0.0054
3693 7670.0  0.00603
3694 9008.0  0.00131
3695 9103.0  0.00148
3696 9551.0  0.00137
3697 10500.0  0.00197
3698 7230.0  0.0018
3699 4787.0  0.00995
3700 9912.0  0.00166
3701 8487.0  0.00159
3702 6001.0  0.00175
3703 8384.0  0.00217
3704 7205.0  0.0012
3705 7762.0  0.00173
3706 4920.0  0.00134
3707 11701.0  0.00162
3708 8552.0  0.00146
3709 10116.0  0.0011
3710 4371.0  0.00306
3711 6524.0  0.00146
3712 10414.0  0.00161
3713 9866.0  0.00158
3714 7919.0  0.00145
3715 7834.0  0.00204
3716 7509.0  0.00159
3717 7299.0  0.00126
3718 7053.0  0.00411
3719 6684.0  0.00132
3720 6187.0  0.00112
3721 8126.0  0.00231
3722 6621.0  0.00222
3723 10801.0  0.00132
3724 9382.0  0.00189
3725 8537.0  0.00119
3726 7695.0  0.00286
3727 8029.0  0.00477
3728 6900.0  0.0049
3729 7897.0  0.00138
3730 8260.0  0.00129
3731 6511.0  0.00316
3732 6802.0  0.00168
3733 5471.0  0.00155
3734 5332.0  0.00109
3735 8006.0  0.00114
3736 14659.0  0.00132
3737 8796.0  0.00175
3738 8621.0  0.0015
3739 11018.0  0.00122
3740 7248.0  0.00116
3741 7276.0  0.00285
3742 6860.0  0.00138
3743 9754.0  0.00156
3744 9203.0  0.00225
3745 7208.0  0.01167
3746 9128.0  0.00169
3747 8420.0  0.0015
3748 7378.0  0.00131
3749 7404.0  0.00176
3750 5740.0  0.00202
3751 8785.0  0.00178
3752 8369.0  0.00136
3753 9512.0  0.00145
3754 8561.0  0.00151
3755 4820.0  0.00835
3756 7052.0  0.00144
3757 8745.0  0.00158
3758 5230.0  0.0014
3759 7846.0  0.00195
3760 7827.0  0.00259
3761 9395.0  0.00153
3762 6652.0  0.00119
3763 6512.0  0.00232
3764 8760.0  0.00227
3765 7133.0  0.00173
3766 6461.0  0.00219
3767 7111.0  0.0051
3768 5840.0  0.00171
3769 7510.0  0.00134
3770 5923.0  0.00174
3771 7448.0  0.00141
3772 9319.0  0.00163
3773 6851.0  0.00127
3774 7458.0  0.00219
3775 6854.0  0.0011
3776 6192.0  0.00165
3777 5122.0  0.00469
3778 8944.0  0.00222
3779 7974.0  0.00195
3780 5150.0  0.00136
3781 6499.0  0.0035
3782 7027.0  0.00117
3783 7170.0  0.00153
3784 6385.0  0.00104
3785 7537.0  0.00137
3786 6050.0  0.00147
3787 8582.0  0.0014
3788 5595.0  0.00152
3789 6284.0  0.0014
3790 7754.0  0.00138
3791 6332.0  0.0033
3792 8458.0  0.00137
3793 4760.0  0.00228
3794 10020.0  0.00134
3795 8834.0  0.0015
3796 4842.0  0.00312
3797 7001.0  0.0055
3798 6683.0  0.0071
3799 6520.0  0.00345
3800 9248.0  0.00132
3801 6838.0  0.00301
3802 8010.0  0.0019
3803 8606.0  0.00161
3804 5502.0  0.00431
3805 6014.0  7.3E-4
3806 5910.0  0.00121
3807 7079.0  0.00146
3808 6277.0  0.0014
3809 7667.0  0.00113
3810 7372.0  0.00169
3811 3709.0  0.00401
3812 7837.0  0.00192
3813 8116.0  0.00132
3814 10535.0  0.00107
3815 7634.0  0.00329
3816 5620.0  0.00132
3817 8517.0  0.00137
3818 4101.0  0.00328
3819 6464.0  0.0035
3820 6889.0  0.00125
3821 8767.0  0.00129
3822 6223.0  0.00607
3823 5001.0  0.00243
3824 8226.0  0.00146
3825 5315.0  8.8E-4
3826 9951.0  0.0015
3827 4838.0  0.00701
3828 8912.0  0.00194
3829 4833.0  0.00932
3830 7777.0  0.00146
3831 7272.0  0.00239
3832 7990.0  0.00148
3833 5646.0  0.00169
3834 6617.0  0.00137
3835 5458.0  0.00109
3836 10274.0  0.00109
3837 7866.0  0.0019
3838 6420.0  0.00395
3839 11635.0  0.0021
3840 7250.0  0.00131
3841 9064.0  0.00202
3842 6505.0  0.00105
3843 8057.0  0.00132
3844 8331.0  0.00189
3845 8979.0  0.00187
3846 7308.0  0.00128
3847 8276.0  0.00123
3848 7820.0  0.00257
3849 7790.0  0.00202
3850 7755.0  0.00827
3851 8852.0  0.00102
3852 6917.0  0.00126
3853 6689.0  0.00124
3854 7300.0  0.0045
3855 7383.0  0.0014
3856 7822.0  9.5E-4
3857 4628.0  0.00133
3858 5060.0  0.00528
3859 5195.0  0.00122
3860 7028.0  0.00141
3861 6522.0  0.00149
3862 7735.0  0.00159
3863 5239.0  0.00153
3864 7240.0  0.00132
3865 4609.0  0.00136
3866 5900.0  0.0016
3867 6009.0  0.00179
3868 6294.0  0.00145
3869 5452.0  0.00139
3870 4768.0  0.00176
3871 4770.0  0.00133
3872 7354.0  0.00197
3873 7980.0  0.00219
3874 3753.0  0.00154
3875 9371.0  0.00157
3876 5396.0  0.00182
3877 9190.0  0.00177
3878 5803.0  0.00255
3879 6363.0  0.0014
3880 6927.0  0.00146
3881 6922.0  0.00133
3882 5611.0  0.00421
3883 5648.0  0.00361
3884 6778.0  0.00146
3885 5733.0  0.00126
3886 5521.0  0.00373
3887 7356.0  0.00154
3888 6068.0  0.00125
3889 4965.0  0.00179
3890 7095.0  0.00126
3891 6439.0  0.00183
3892 8584.0  0.00145
3893 5542.0  0.00152
3894 8097.0  0.00144
3895 7822.0  0.00132
3896 6639.0  0.00154
3897 5813.0  0.00172
3898 6727.0  0.00238
3899 6884.0  0.00104
3900 4703.0  0.00298
3901 5143.0  0.00137
3902 5826.0  0.00121
3903 5111.0  0.00524
3904 6691.0  0.00136
3905 5522.0  0.00149
3906 4128.0  0.00248
3907 5614.0  0.00467
3908 5583.0  0.00337
3909 4949.0  0.00132
3910 7274.0  0.00155
3911 5065.0  0.00391
3912 4824.0  0.00273
3913 7084.0  0.00137
3914 7181.0  0.00134
3915 8564.0  0.00152
3916 6266.0  0.00151
3917 7446.0  0.00378
3918 6659.0  0.00109
3919 5431.0  0.00767
3920 4100.0  9.7E-4
3921 7070.0  0.00103
3922 3975.0  0.00235
3923 6163.0  0.00118
3924 6039.0  0.0028
3925 8511.0  0.00411
3926 8547.0  0.00133
3927 4094.0  0.00227
3928 5532.0  0.00156
3929 5487.0  0.00191
3930 6014.0  0.00109
3931 5435.0  0.00115
3932 6113.0  0.00221
3933 5433.0  0.00306
3934 9816.0  0.00248
3935 5261.0  0.00363
3936 6134.0  0.00123
3937 5575.0  0.00148
3938 6396.0  0.00191
3939 7464.0  0.00121
3940 4184.0  0.00127
3941 4368.0  0.00141
3942 6176.0  0.0036
3943 6844.0  0.00371
3944 6204.0  0.00293
3945 6626.0  0.00594
3946 7085.0  0.00168
3947 6816.0  0.00132
3948 5304.0  0.00161
3949 9459.0  0.0012
3950 5152.0  0.00205
3951 4359.0  0.00198
3952 5368.0  0.00424
3953 4955.0  0.00219
3954 7210.0  9.0E-4
3955 5304.0  0.0053
3956 4882.0  0.00656
3957 4263.0  0.0017
3958 5223.0  0.00472
3959 4162.0  0.00141
3960 4123.0  0.00365
3961 3088.0  0.00282
3962 8955.0  0.00251
3963 3054.0  0.00474
3964 5240.0  0.00373
3965 8400.0  0.00137
3966 5661.0  0.00178
3967 2953.0  0.00133
3968 4681.0  0.00127
3969 4783.0  0.00579
3970 5784.0  0.00129
3971 8294.0  0.00116
3972 5978.0  0.00112
3973 8646.0  0.00387
3974 5289.0  0.0013
3975 4900.0  0.00144
3976 4944.0  0.00262
3977 6580.0  0.0015
3978 9387.0  0.00158
3979 5582.0  0.00313
3980 4508.0  0.00312
3981 6472.0  0.00283
3982 6312.0  0.00126
3983 3770.0  0.00181
3984 5947.0  0.00589
3985 10687.0  0.00369
3986 7001.0  0.00122
3987 6347.0  0.00131
3988 5862.0  0.00143
3989 6520.0  0.00487
3990 5139.0  0.00128
3991 5455.0  0.00124
3992 3813.0  0.00164
3993 2759.0  0.00273
3994 6099.0  0.00533
3995 8105.0  0.00104
3996 5593.0  0.00119
3997 3761.0  0.00222
3998 4756.0  0.0039
3999 4835.0  0.00136
4000 8341.0  0.00102
4001 5727.0  0.00133
4002 6167.0  0.00166
4003 5962.0  0.00171
4004 4848.0  0.00275
4005 3986.0  0.00535
4006 3640.0  0.00302
4007 2876.0  0.00316
4008 8575.0  0.00172
4009 2830.0  0.0088
4010 4593.0  0.00259
4011 4993.0  0.00226
4012 5359.0  0.00132
4013 4156.0  0.00275
4014 5035.0  0.00285
4015 4013.0  0.00212
4016 4703.0  0.00255
4017 4859.0  9.9E-4
4018 3508.0  0.00199
4019 3680.0  0.00554
4020 6605.0  0.00168
4021 5892.0  0.00153
4022 5383.0  0.00248
4023 8116.0  0.00132
4024 3847.0  8.7E-4
4025 6157.0  0.00233
4026 7579.0  0.00105
4027 8013.0  0.00131
4028 5832.0  0.00135
4029 5072.0  0.00171
4030 5333.0  0.00136
4031 4955.0  0.00404
4032 6416.0  0.0029
4033 4194.0  0.0037
4034 6195.0  0.00432
4035 6077.0  0.0010
4036 4956.0  0.00375
4037 6610.0  0.0018
4038 4975.0  0.00478
4039 4564.0  0.00267
4040 4210.0  0.00148
4041 2767.0  0.0056
4042 4720.0  0.00213
4043 5330.0  0.00133
4044 5754.0  0.00346
4045 5385.0  0.00204
4046 5753.0  0.00136
4047 7750.0  0.00156
4048 8364.0  0.0017
4049 4151.0  0.00147
4050 4680.0  0.00161
4051 5686.0  0.00118
4052 7605.0  0.00122
4053 5088.0  0.00121
4054 5514.0  0.00105
4055 4266.0  0.0025
4056 8407.0  0.00206
4057 6170.0  0.00274
4058 6243.0  0.00156
4059 6330.0  0.00138
4060 4092.0  0.00131
4061 4040.0  0.00211
4062 4150.0  0.00176
4063 5961.0  0.00154
4064 4684.0  0.00424
4065 9294.0  0.00111
4066 6618.0  0.00178
4067 4607.0  0.00132
4068 5631.0  0.00587
4069 4019.0  0.00131
4070 8328.0  0.00146
4071 4056.0  0.00241
4072 4832.0  0.00212
4073 3233.0  0.00558
4074 6544.0  0.00172
4075 4178.0  0.00363
4076 3977.0  0.00182
4077 5810.0  0.00339
4078 7031.0  0.00147
4079 4574.0  0.00259
4080 3076.0  0.00137
4081 4463.0  0.00283
4082 5099.0  0.00271
4083 5138.0  0.00117
4084 4893.0  0.00303
4085 4635.0  0.00156
4086 3658.0  0.00196
4087 5404.0  0.0030
4088 6156.0  0.00205
4089 7656.0  0.0012
4090 4779.0  0.00247
4091 5339.0  0.00362
4092 3552.0  0.00387
4093 6392.0  0.00113
4094 5402.0  0.00775
4095 3989.0  0.00638
4096 9121.0  0.00119
4097 5611.0  0.00158
4098 6978.0  0.0028
4099 8725.0  0.00229
4100 5042.0  0.00113
4101 6031.0  0.00226
4102 7365.0  0.00169
4103 5735.0  0.00126
4104 6174.0  0.00388
4105 4943.0  0.00133
4106 5400.0  0.00373
4107 7613.0  0.00206
4108 5433.0  0.00101
4109 4800.0  0.0015
4110 5862.0  0.00132
4111 5487.0  0.00469
4112 6074.0  0.00327
4113 3703.0  0.00262
4114 5750.0  0.00131
4115 4712.0  0.00119
4116 3737.0  0.00723
4117 6594.0  0.00187
4118 11312.0  0.00113
4119 4823.0  0.00172
4120 5441.0  0.00314
4121 5582.0  0.00289
4122 5467.0  0.00406
4123 6449.0  0.00168
4124 4444.0  0.00116
4125 10155.0  0.00152
4126 8868.0  0.00197
4127 4876.0  0.00333
4128 4630.0  0.00314
4129 4377.0  0.00168
4130 4967.0  0.00156
4131 4473.0  0.00224
4132 5161.0  0.00144
4133 5007.0  0.00268
4134 4922.0  0.00239
4135 7414.0  0.00124
4136 5607.0  0.00195
4137 4558.0  0.00175
4138 2688.0  0.00285
4139 3656.0  0.00202
4140 7504.0  0.00124
4141 4432.0  0.00177
4142 3261.0  0.00262
4143 4669.0  0.00288
4144 4917.0  0.00159
4145 5709.0  0.0015
4146 5071.0  0.00149
4147 5826.0  0.00178
4148 9889.0  0.00112
4149 8324.0  0.00127
4150 6422.0  0.0012
4151 7105.0  0.00139
4152 3719.0  0.00157
4153 3173.0  0.00277
4154 4055.0  0.00159
4155 6612.0  0.00184
4156 5134.0  0.00516
4157 8171.0  0.00209
4158 2542.0  0.00132
4159 4352.0  0.00137
4160 4924.0  0.00318
4161 4179.0  0.00175
4162 7029.0  0.00194
4163 4332.0  0.00191
4164 5861.0  0.00123
4165 4618.0  0.00512
4166 5844.0  0.00202
4167 4944.0  0.00156
4168 6645.0  0.00151
4169 4523.0  0.00187
4170 6883.0  0.00381
4171 5047.0  0.00243
4172 3534.0  0.00315
4173 4852.0  0.00227
4174 6447.0  0.00198
4175 3759.0  8.6E-4
4176 2265.0  0.00106
4177 5903.0  0.00129
4178 5203.0  0.00157
4179 7154.0  0.00123
4180 4342.0  0.00147
4181 3959.0  0.00156
4182 5844.0  0.00151
4183 5506.0  0.00137
4184 4497.0  0.00137
4185 5969.0  0.00238
4186 4418.0  0.00276
4187 4059.0  0.00158
4188 6289.0  0.00116
4189 5290.0  0.00146
4190 4285.0  0.00171
4191 4461.0  0.00135
4192 3778.0  0.00129
4193 4768.0  9.2E-4
4194 5297.0  0.0014
4195 6462.0  0.00132
4196 4387.0  0.00518
4197 4520.0  0.00156
4198 4474.0  0.00208
4199 3799.0  0.00196
4200 5749.0  0.00341
4201 2803.0  0.00618
4202 6046.0  0.00158
4203 5397.0  0.00216
4204 6537.0  0.00125
4205 4761.0  8.9E-4
4206 5150.0  0.00186
4207 4543.0  0.00289
4208 6601.0  0.00118
4209 5182.0  0.00235
4210 3814.0  0.0023
4211 4025.0  0.00168
4212 3812.0  0.00139
4213 4453.0  0.00281
4214 4558.0  0.00284
4215 4703.0  0.00115
4216 6040.0  0.00141
4217 3860.0  0.00242
4218 5386.0  0.00246
4219 3448.0  0.00176
4220 5508.0  0.00267
4221 4750.0  9.7E-4
4222 3279.0  0.0032
4223 6298.0  0.00133
4224 4267.0  0.00528
4225 7106.0  0.00158
4226 8595.0  0.00105
4227 3163.0  0.00142
4228 4809.0  0.0026
4229 5151.0  0.00159
4230 5706.0  0.00237
4231 4071.0  0.0083
4232 3848.0  0.00235
4233 5451.0  0.00143
4234 4914.0  0.00151
4235 5120.0  0.00134
4236 3206.0  0.00251
4237 3774.0  0.00298
4238 3974.0  0.00196
4239 4832.0  0.0016
4240 4769.0  0.00363
4241 3512.0  0.00282
4242 3761.0  0.00339
4243 2595.0  0.00467
4244 3413.0  0.00362
4245 4381.0  0.00427
4246 2258.0  0.0042
4247 4244.0  0.00119
4248 4400.0  0.00576
4249 4584.0  0.00142
4250 4296.0  0.0014
4251 5457.0  0.00267
4252 2608.0  0.00276
4253 5027.0  0.00174
4254 5867.0  0.00243
4255 6096.0  0.00146
4256 4381.0  0.00178
4257 2885.0  0.00111
4258 3979.0  0.00136
4259 5681.0  0.00147
4260 6768.0  0.00245
4261 3424.0  0.00203
4262 4308.0  0.00115
4263 3265.0  0.00122
4264 3652.0  0.00536
4265 4752.0  7.6E-4
4266 4401.0  0.00179
4267 4578.0  0.00145
4268 5314.0  0.00143
4269 5826.0  0.00144
4270 4052.0  0.00154
4271 3416.0  0.00256
4272 4336.0  0.00291
4273 5228.0  0.00167
4274 6170.0  0.00129
4275 2548.0  0.00131
4276 5260.0  0.00205
4277 3315.0  0.00201
4278 5533.0  0.00105
4279 4493.0  0.00108
4280 7382.0  0.00131
4281 4690.0  0.00307
4282 4732.0  0.00177
4283 4223.0  0.00152
4284 4730.0  0.00129
4285 3951.0  0.00146
4286 3877.0  0.00366
4287 4304.0  0.00106
4288 6345.0  0.00134
4289 3243.0  0.00377
4290 4046.0  0.00118
4291 5506.0  0.00105
4292 4261.0  0.00108
4293 5104.0  0.00141
4294 5487.0  0.00105
4295 5321.0  0.00136
4296 4427.0  0.00262
4297 2652.0  0.00495
4298 3935.0  0.00146
4299 6878.0  0.00152
4300 6215.0  0.00113
4301 5123.0  0.00217
4302 8779.0  0.0011
4303 4364.0  0.0027
4304 4665.0  0.00118
4305 5224.0  0.00125
4306 4473.0  0.00111
4307 4042.0  0.00337
4308 5044.0  0.00199
4309 3575.0  0.00519
4310 2901.0  0.00335
4311 4405.0  0.00133
4312 5214.0  0.00139
4313 4364.0  0.00142
4314 2262.0  0.00508
4315 2267.0  0.00344
4316 5437.0  0.00133
4317 4473.0  0.00186
4318 3708.0  0.00224
4319 4186.0  0.0013
4320 3926.0  0.00345
4321 4653.0  8.9E-4
4322 4609.0  0.00174
4323 6389.0  9.3E-4
4324 4639.0  0.00115
4325 2994.0  0.00107
4326 3800.0  0.00113
4327 2585.0  0.00143
4328 3483.0  0.00252
4329 3721.0  0.00137
4330 5482.0  0.00122
4331 4750.0  0.00111
4332 4996.0  0.0010
4333 4400.0  0.00143
4334 4205.0  0.00153
4335 4725.0  0.0015
4336 4836.0  0.00141
4337 3366.0  0.00267
4338 3071.0  0.00562
4339 4260.0  0.00102
4340 6081.0  0.0026
4341 4256.0  0.00202
4342 4378.0  0.00149
4343 4824.0  0.00129
4344 2815.0  0.00234
4345 3805.0  0.00205
4346 3423.0  0.00216
4347 4004.0  0.00181
4348 4056.0  0.00223
4349 2028.0  0.00158
4350 3694.0  9.2E-4
4351 3533.0  0.00144
4352 4389.0  0.00233
4353 4976.0  0.00115
4354 4804.0  0.00132
4355 4739.0  0.00128
4356 3058.0  0.00468
4357 3061.0  0.00158
4358 4073.0  0.00303
4359 2766.0  8.4E-4
4360 4988.0  0.00123
4361 2189.0  0.00225
4362 3376.0  0.00192
4363 3787.0  0.00145
4364 3336.0  0.00125
4365 3366.0  0.00238
4366 3937.0  0.00139
4367 5113.0  0.00231
4368 5285.0  0.00125
4369 3685.0  0.00116
4370 3199.0  8.3E-4
4371 6683.0  0.00283
4372 4018.0  0.00151
4373 4243.0  0.00147
4374 3056.0  0.0068
4375 4572.0  0.00242
4376 3678.0  0.00135
4377 2580.0  0.00287
4378 3957.0  0.00116
4379 4320.0  0.00217
4380 3587.0  0.00141
4381 4926.0  0.00109
4382 5396.0  0.00138
4383 2861.0  0.0015
4384 3411.0  0.00204
4385 2888.0  0.00161
4386 5584.0  0.0014
4387 4550.0  0.00336
4388 3972.0  0.0027
4389 3822.0  8.4E-4
4390 4357.0  0.00136
4391 7271.0  0.0011
4392 6423.0  0.00114
4393 4924.0  0.00162
4394 4431.0  0.00115
4395 5583.0  0.00132
4396 3637.0  0.00443
4397 4813.0  0.00121
4398 4101.0  0.00129
4399 6698.0  0.00132
4400 5055.0  0.00131
4401 3175.0  0.00133
4402 2664.0  0.00144
4403 4696.0  0.00111
4404 3374.0  0.00194
4405 4758.0  0.0012
4406 5582.0  0.00138
4407 4473.0  0.00147
4408 5361.0  0.00125
4409 3876.0  0.00108
4410 4445.0  0.00287
4411 3279.0  0.00457
4412 3759.0  0.00253
4413 7201.0  7.1E-4
4414 6699.0  0.0011
4415 6561.0  0.00177
4416 7590.0  0.00123
4417 5679.0  0.00232
4418 3189.0  0.00567
4419 2693.0  0.00418
4420 5385.0  0.00241
4421 3916.0  0.00155
4422 6092.0  0.0030
4423 3455.0  0.00249
4424 3580.0  0.00131
4425 4514.0  0.00176
4426 3060.0  0.00132
4427 4604.0  0.0015
4428 5142.0  0.0013
4429 3516.0  0.00341
4430 2633.0  0.00242
4431 3645.0  0.00164
4432 4058.0  8.6E-4
4433 6396.0  0.00116
4434 3613.0  0.0014
4435 2822.0  0.00104
4436 5209.0  0.00109
4437 3436.0  9.9E-4
4438 4679.0  0.00125
4439 2831.0  0.00172
4440 4585.0  8.6E-4
4441 3032.0  0.00199
4442 5202.0  0.00115
4443 4495.0  0.00446
4444 3561.0  0.00214
4445 4504.0  0.0028
4446 3599.0  0.00333
4447 2529.0  0.00215
4448 3280.0  0.00223
4449 3081.0  0.00467
4450 3349.0  0.00108
4451 4166.0  9.0E-4
4452 3529.0  0.00185
4453 2835.0  0.00177
4454 4408.0  0.00312
4455 6075.0  0.00112
4456 4098.0  0.0011
4457 5706.0  0.00127
4458 4457.0  0.00175
4459 3563.0  0.00116
4460 5438.0  0.00124
4461 2730.0  0.0040
4462 3315.0  0.00706
4463 3286.0  0.00416
4464 3299.0  0.0031
4465 4039.0  0.0019
4466 2954.0  0.00113
4467 3096.0  0.00121
4468 6069.0  0.00106
4469 3654.0  9.6E-4
4470 3406.0  0.0014
4471 5301.0  0.00115
4472 5574.0  0.00231
4473 3796.0  0.00107
4474 2666.0  0.0018
4475 3021.0  0.00344
4476 1945.0  0.00138
4477 4610.0  0.00114
4478 6156.0  9.4E-4
4479 5759.0  0.00225
4480 3496.0  0.00206
4481 4263.0  0.00169
4482 3872.0  0.00119
4483 3098.0  0.00118
4484 4748.0  0.00122
4485 3912.0  0.00345
4486 3944.0  0.00195
4487 2396.0  0.00151
4488 2604.0  0.00481
4489 3707.0  0.00546
4490 3299.0  0.00286
4491 4114.0  0.00119
4492 7445.0  0.00144
4493 3912.0  0.00209
4494 4591.0  9.5E-4
4495 3000.0  0.00192
4496 3204.0  0.0021
4497 3582.0  0.00147
4498 3587.0  0.0023
4499 3840.0  8.9E-4
4500 4409.0  0.00106
4501 2851.0  0.00142
4502 2749.0  0.00124
4503 3668.0  9.8E-4
4504 4338.0  0.00171
4505 4066.0  0.00195
4506 3247.0  0.00271
4507 3901.0  0.00215
4508 4439.0  0.00113
4509 4269.0  0.0010
4510 6295.0  0.00109
4511 4192.0  0.00213
4512 2307.0  0.00414
4513 3364.0  0.00148
4514 3640.0  6.5E-4
4515 1513.0  0.00264
4516 2003.0  9.1E-4
4517 2173.0  0.00268
4518 2923.0  0.0014
4519 4907.0  0.00109
4520 2890.0  0.00419
4521 2903.0  0.00122
4522 6847.0  0.00102
4523 2852.0  0.00341
4524 3212.0  0.00209
4525 5013.0  0.0011
4526 2584.0  9.3E-4
4527 3460.0  0.0014
4528 2954.0  0.00111
4529 5004.0  0.00129
4530 3043.0  0.00106
4531 3000.0  0.00212
4532 3170.0  0.00804
4533 4509.0  0.00197
4534 2627.0  0.00494
4535 4779.0  0.00402
4536 3676.0  0.0015
4537 3434.0  0.00207
4538 4623.0  9.2E-4
4539 3547.0  0.00272
4540 3606.0  0.00123
4541 6245.0  0.00198
4542 2693.0  0.00389
4543 2988.0  0.00538
4544 3710.0  0.00126
4545 1963.0  0.00282
4546 3635.0  0.00382
4547 3273.0  0.00214
4548 3955.0  0.00273
4549 2530.0  0.00269
4550 3459.0  0.00111
4551 5135.0  0.00206
4552 4246.0  0.00264
4553 3784.0  0.00215
4554 2811.0  0.00111
4555 2711.0  0.00104
4556 5059.0  0.00102
4557 3086.0  0.00114
4558 4857.0  9.8E-4
4559 5381.0  0.00121
4560 1956.0  0.00722
4561 4312.0  0.00128
4562 5570.0  0.00164
4563 2188.0  8.2E-4
4564 3255.0  0.00201
4565 3993.0  0.00101
4566 4268.0  0.00115
4567 5315.0  8.4E-4
4568 2456.0  0.00521
4569 3027.0  0.00252
4570 5314.0  0.00107
4571 4025.0  9.9E-4
4572 2264.0  0.0013
4573 2384.0  0.00447
4574 3945.0  0.00152
4575 5669.0  0.00154
4576 3690.0  9.3E-4
4577 4130.0  9.1E-4
4578 2815.0  9.1E-4
4579 3397.0  0.00197
4580 4010.0  0.00117
4581 3970.0  0.00109
4582 3072.0  9.2E-4
4583 3000.0  7.9E-4
4584 4793.0  8.9E-4
4585 2640.0  0.0032
4586 4690.0  0.00105
4587 4024.0  0.00206
4588 2935.0  0.00377
4589 2949.0  0.0022
4590 1868.0  0.00559
4591 2679.0  8.6E-4
4592 5064.0  0.00113
4593 3382.0  8.3E-4
4594 2959.0  0.00122
4595 2418.0  0.0047
4596 2962.0  0.00298
4597 2838.0  0.00266
4598 6545.0  6.9E-4
4599 3865.0  9.0E-4
4600 2349.0  0.00291
4601 4438.0  0.00127
4602 2327.0  8.0E-4
4603 2433.0  0.0026
4604 4736.0  0.00142
4605 2962.0  8.8E-4
4606 3235.0  0.00209
4607 3083.0  7.6E-4
4608 3201.0  0.00218
4609 2969.0  0.00132
4610 1269.0  0.00429
4611 2203.0  0.00212
4612 4723.0  0.00134
4613 3841.0  0.00147
4614 3433.0  0.0023
4615 2824.0  0.00101
4616 1470.0  0.00401
4617 4027.0  0.00144
4618 3024.0  0.00464
4619 2898.0  9.2E-4
4620 2933.0  0.00161
4621 5185.0  0.0021
4622 3935.0  0.00105
4623 4786.0  0.00105
4624 5414.0  0.00105
4625 3575.0  0.00122
4626 2284.0  0.00302
4627 1984.0  0.0032
4628 2899.0  0.00159
4629 3109.0  0.00118
4630 3246.0  0.00136
4631 1905.0  0.00254
4632 2845.0  0.00312
4633 4993.0  0.00159
4634 3717.0  0.0010
4635 3178.0  8.9E-4
4636 2451.0  0.00101
4637 4065.0  0.00124
4638 2714.0  0.00112
4639 2452.0  0.00352
4640 3696.0  0.0014
4641 1710.0  9.5E-4
4642 2275.0  0.00399
4643 1172.0  0.00101
4644 3812.0  9.5E-4
4645 3092.0  0.00122
4646 2761.0  9.6E-4
4647 3864.0  0.00156
4648 6476.0  0.0011
4649 1489.0  0.00196
4650 3333.0  0.00123
4651 4723.0  9.9E-4
4652 2047.0  9.6E-4
4653 3712.0  0.00314
4654 5043.0  0.00158
4655 2058.0  0.00208
4656 2186.0  0.00403
4657 2145.0  0.0018
4658 2580.0  0.0063
4659 3099.0  0.00287
4660 5705.0  7.9E-4
4661 2007.0  0.00363
4662 2251.0  0.00157
4663 1765.0  0.00623
4664 2659.0  8.6E-4
4665 3305.0  0.00221
4666 3348.0  0.00246
4667 1855.0  0.00101
4668 3661.0  0.00302
4669 3408.0  0.00152
4670 2992.0  7.4E-4
4671 5562.0  9.8E-4
4672 2672.0  0.00541
4673 2064.0  0.00588
4674 5227.0  0.00114
4675 3323.0  0.00126
4676 4813.0  0.00103
4677 2369.0  0.00126
4678 3492.0  0.00178
4679 4247.0  8.5E-4
4680 1976.0  0.00246
4681 2982.0  0.00225
4682 3903.0  0.0012
4683 2697.0  0.00103
4684 3115.0  0.00113
4685 1914.0  0.00105
4686 1040.0  0.00314
4687 2748.0  0.00167
4688 2980.0  0.00446
4689 3989.0  0.00138
4690 2533.0  0.00218
4691 3542.0  0.0016
4692 2972.0  0.00124
4693 3317.0  0.00109
4694 3627.0  0.00105
4695 2257.0  0.00298
4696 4201.0  0.00126
4697 1611.0  0.00103
4698 1507.0  0.00247
4699 2546.0  0.00129
4700 2994.0  0.00209
4701 2293.0  0.00161
4702 1495.0  0.00389
4703 2306.0  0.00178
4704 2426.0  0.00252
4705 968.0  0.00137
4706 2899.0  9.0E-4
4707 4319.0  7.3E-4
4708 2259.0  0.0052
4709 1977.0  0.0014
4710 3241.0  0.0014
4711 1175.0  0.0040
4712 1939.0  0.00524
4713 1809.0  0.00176
4714 3464.0  0.00176
4715 2697.0  0.00163
4716 1435.0  8.8E-4
4717 1720.0  0.00275
4718 3145.0  9.8E-4
4719 2799.0  0.00188
4720 2858.0  7.3E-4
4721 2194.0  0.00168
4722 2292.0  0.00111
4723 6310.0  0.00108
4724 2191.0  0.00113
4725 3647.0  0.00111
4726 2055.0  0.0019
4727 3030.0  7.7E-4
4728 2853.0  0.00117
4729 2217.0  0.00133
4730 4290.0  0.00167
4731 2103.0  0.00138
4732 3221.0  0.0069
4733 3126.0  0.00207
4734 2938.0  0.00152
4735 3647.0  0.00113
4736 2322.0  9.9E-4
4737 1460.0  0.00772
4738 1526.0  9.0E-4
4739 2614.0  0.00132
4740 3946.0  0.00145
4741 1953.0  0.00686
4742 2169.0  0.00223
4743 1783.0  9.7E-4
4744 2065.0  0.00182
4745 2287.0  0.00261
4746 3244.0  7.9E-4
4747 1590.0  0.00338
4748 2320.0  7.4E-4
4749 2634.0  0.00166
4750 2016.0  0.00181
4751 1313.0  0.00297
4752 3692.0  0.00107
4753 2846.0  0.00311
4754 2030.0  0.00665
4755 2081.0  0.00368
4756 2050.0  0.00194
4757 4229.0  0.00102
4758 2090.0  9.9E-4
4759 1711.0  0.00296
4760 1546.0  8.6E-4
4761 3248.0  0.00157
4762 1271.0  0.00192
4763 2088.0  0.00257
4764 3054.0  7.1E-4
4765 1813.0  0.00785
4766 2603.0  0.00273
4767 1720.0  0.00841
4768 1347.0  0.00157
4769 3194.0  0.00103
4770 3572.0  8.7E-4
4771 1876.0  0.00264
4772 1980.0  0.00102
4773 2334.0  0.00203
4774 741.0  0.0081
4775 2036.0  8.1E-4
4776 1901.0  0.00381
4777 1739.0  0.00509
4778 2397.0  0.00224
4779 1909.0  0.00125
4780 3723.0  0.0018
4781 1883.0  0.00107
4782 2748.0  0.00523
4783 2177.0  0.00529
4784 2313.0  0.00141
4785 5167.0  0.00101
4786 2748.0  0.00113
4787 3683.0  0.00133
4788 3145.0  8.7E-4
4789 2456.0  0.00126
4790 2159.0  0.00284
4791 2417.0  0.00319
4792 2552.0  8.1E-4
4793 2036.0  0.00121
4794 2062.0  0.00118
4795 2449.0  0.00295
4796 3803.0  7.9E-4
4797 3248.0  8.8E-4
4798 1874.0  0.00124
4799 2043.0  0.00296
4800 1864.0  0.00401
4801 2827.0  0.00948
4802 3257.0  0.0014
4803 6186.0  0.00104
4804 3096.0  0.00277
4805 1401.0  0.01075
4806 2163.0  0.00102
4807 1464.0  0.00197
4808 1680.0  0.00167
4809 2715.0  0.0040
4810 2667.0  0.00649
4811 2299.0  0.00523
4812 4393.0  9.7E-4
4813 1559.0  0.00385
4814 3322.0  0.00167
4815 2138.0  0.00341
4816 2817.0  7.8E-4
4817 2909.0  0.00213
4818 1911.0  0.00208
4819 2395.0  0.00265
4820 1957.0  8.9E-4
4821 2747.0  0.00121
4822 2805.0  0.0040
4823 3746.0  0.00102
4824 1657.0  0.00266
4825 1674.0  0.00183
4826 2689.0  0.00127
4827 2883.0  0.00133
4828 2314.0  0.00449
4829 1911.0  0.00239
4830 2099.0  0.00156
4831 1514.0  0.00578
4832 1683.0  0.00129
4833 2164.0  0.00238
4834 1489.0  9.4E-4
4835 1846.0  0.00139
4836 2254.0  9.4E-4
4837 2255.0  0.00604
4838 2510.0  0.00211
4839 2375.0  0.00205
4840 2093.0  0.00106
4841 3404.0  0.00173
4842 2976.0  0.00289
4843 3126.0  0.00134
4844 3376.0  0.00107
4845 3063.0  0.00198
4846 1500.0  0.00348
4847 2502.0  0.00436
4848 1243.0  0.00147
4849 1619.0  0.00514
4850 2530.0  0.00183
4851 3969.0  0.00136
4852 2514.0  0.00329
4853 3132.0  0.00156
4854 2214.0  0.00649
4855 1718.0  7.5E-4
4856 2015.0  6.8E-4
4857 2273.0  0.00151
4858 2724.0  0.00442
4859 2899.0  0.00211
4860 2282.0  0.00107
4861 2006.0  0.00134
4862 2306.0  0.00169
4863 2344.0  0.00373
4864 2234.0  0.00166
4865 4165.0  9.7E-4
4866 1809.0  0.00167
4867 1616.0  0.0039
4868 6156.0  0.00102
4869 4253.0  8.6E-4
4870 2044.0  7.4E-4
4871 1556.0  0.00108
4872 2743.0  0.00107
4873 2152.0  7.0E-4
4874 2176.0  0.00657
4875 2425.0  0.00598
4876 1796.0  0.00222
4877 1251.0  6.9E-4
4878 2587.0  4.8E-4
4879 1372.0  0.00135
4880 5041.0  0.00167
4881 2193.0  0.00201
4882 3196.0  8.6E-4
4883 2971.0  0.00407
4884 1278.0  7.1E-4
4885 1862.0  9.3E-4
4886 1364.0  0.00321
4887 2544.0  6.3E-4
4888 741.0  8.9E-4
4889 1975.0  0.00247
4890 2785.0  0.00149
4891 1883.0  7.6E-4
4892 2434.0  0.00373
4893 1428.0  5.6E-4
4894 1951.0  0.00281
4895 2927.0  8.1E-4
4896 1180.0  0.00222
4897 4000.0  0.00116
4898 1765.0  0.00491
4899 3601.0  9.1E-4
4900 1773.0  0.00247
4901 1940.0  0.00168
4902 2741.0  0.00238
4903 1870.0  0.0039
4904 1469.0  0.00206
4905 3209.0  0.00295
4906 2207.0  0.00584
4907 2674.0  0.00298
4908 2257.0  0.00322
4909 1808.0  0.00283
4910 3802.0  0.00129
4911 967.0  8.8E-4
4912 2570.0  0.00123
4913 2532.0  0.00122
4914 2737.0  0.00473
4915 1914.0  0.00223
4916 1243.0  0.00106
4917 3051.0  0.00546
4918 3542.0  0.00375
4919 1905.0  9.0E-4
4920 3024.0  8.5E-4
4921 2616.0  0.00458
4922 2957.0  0.00131
4923 2195.0  0.00303
4924 1571.0  0.00487
4925 1720.0  0.00452
4926 1722.0  0.00347
4927 1535.0  0.00171
4928 1888.0  0.00369
4929 2204.0  0.00264
4930 1988.0  0.00483
4931 2156.0  9.3E-4
4932 4111.0  0.00128
4933 2598.0  0.00327
4934 2365.0  6.3E-4
4935 3292.0  6.0E-4
4936 1347.0  0.00119
4937 432.0  0.00217
4938 1446.0  0.00165
4939 3415.0  8.2E-4
4940 1513.0  0.00128
4941 2396.0  0.00202
4942 2148.0  5.5E-4
4943 4396.0  7.7E-4
4944 2405.0  0.00147
4945 2193.0  0.0033
4946 1178.0  8.1E-4
4947 2268.0  0.00165
4948 1323.0  0.00135
4949 2643.0  0.00123
4950 2129.0  0.00127
4951 3232.0  6.4E-4
4952 1399.0  0.0020
4953 1824.0  0.00144
4954 1513.0  0.00543
4955 615.0  0.00275
4956 963.0  4.7E-4
4957 1652.0  0.00413
4958 2438.0  0.00312
4959 1229.0  0.00407
4960 2728.0  7.0E-4
4961 1812.0  0.00204
4962 1426.0  0.00489
4963 2055.0  0.00114
4964 2112.0  0.00173
4965 1518.0  0.00217
4966 2730.0  0.00138
4967 1650.0  0.00237
4968 1230.0  7.2E-4
4969 1537.0  9.9E-4
4970 676.0  0.00458
4971 1565.0  7.5E-4
4972 2184.0  0.00268
4973 1399.0  7.0E-4
4974 1836.0  0.00108
4975 1908.0  0.00245
4976 2754.0  0.00102
4977 4656.0  9.8E-4
4978 1315.0  0.00363
4979 2163.0  0.00207
4980 1435.0  0.00304
4981 1161.0  0.00111
4982 1510.0  0.00321
4983 1927.0  0.00294
4984 1380.0  0.00445
4985 2121.0  0.00161
4986 1837.0  0.0026
4987 3108.0  0.00267
4988 2396.0  0.00363
4989 4165.0  8.4E-4
4990 2508.0  6.8E-4
4991 1025.0  0.00167
4992 2305.0  0.0021
4993 1028.0  0.00519
4994 1594.0  0.00589
4995 1928.0  0.00272
4996 1548.0  0.00148
4997 3804.0  0.00116
4998 904.0  0.0018
4999 857.0  0.00154
5000 1975.0  0.00386
5001 1716.0  0.00257
5002 1507.0  0.00393
5003 1625.0  0.00383
5004 1303.0  4.7E-4
5005 3276.0  9.0E-4
5006 939.0  0.00255
5007 1514.0  0.00113
5008 1144.0  0.00605
5009 1304.0  0.00105
5010 4292.0  0.00126
5011 1378.0  0.00166
5012 2447.0  0.00228
5013 895.0  5.9E-4
5014 1653.0  0.00126
5015 1720.0  0.00288
5016 756.0  7.1E-4
5017 1495.0  0.00407
5018 1686.0  9.6E-4
5019 1247.0  9.0E-4
5020 1304.0  0.00223
5021 2139.0  7.9E-4
5022 2068.0  0.00152
5023 2885.0  0.00113
5024 1468.0  6.4E-4
5025 791.0  0.00197
5026 1011.0  0.00114
5027 972.0  8.1E-4
5028 1063.0  0.00206
5029 3313.0  8.6E-4
5030 717.0  5.0E-4
5031 3564.0  0.00102
5032 1255.0  0.0011
5033 1999.0  0.0043
5034 1879.0  6.8E-4
5035 1032.0  9.1E-4
5036 1579.0  0.00159
5037 1097.0  0.00173
5038 3108.0  0.00107
5039 1538.0  9.9E-4
5040 1261.0  0.00126
5041 690.0  0.00114
5042 1074.0  0.00558
5043 2495.0  0.00142
5044 636.0  0.00204
5045 1077.0  0.0037
5046 2571.0  0.00533
5047 618.0  8.8E-4
5048 1193.0  5.8E-4
5049 1032.0  9.1E-4
5050 848.0  8.1E-4
5051 340.0  8.7E-4
5052 1011.0  0.00445
5053 2145.0  0.00392
5054 996.0  0.00189
5055 883.0  7.6E-4
5056 2158.0  0.00137
5057 1232.0  0.00113
5058 1263.0  0.00563
5059 1904.0  0.00115
5060 2455.0  0.00102
5061 1376.0  0.00413
5062 1119.0  0.00324
5063 1916.0  0.00106
5064 2052.0  9.1E-4
5065 2163.0  8.2E-4
5066 610.0  0.00147
5067 1090.0  0.00298
5068 1201.0  7.8E-4
5069 1560.0  8.4E-4
5070 1220.0  8.9E-4
5071 1471.0  0.00111
5072 1017.0  6.2E-4
5073 1053.0  7.4E-4
5074 583.0  6.0E-4
5075 3239.0  6.2E-4
5076 1055.0  5.9E-4
5077 1634.0  0.00413
5078 1781.0  0.00186
5079 828.0  9.8E-4
5080 1164.0  6.3E-4
5081 1414.0  6.7E-4
5082 721.0  0.00228
5083 1199.0  0.00387
5084 1859.0  0.00135
5085 2235.0  0.00154
5086 1629.0  0.00407
5087 610.0  0.00139
5088 2245.0  0.00115
5089 2118.0  5.7E-4
5090 1323.0  0.00119
5091 537.0  0.00242
5092 473.0  0.00574
5093 731.0  9.1E-4
5094 1602.0  0.00135
5095 1336.0  6.4E-4
5096 390.0  0.00278
5097 1334.0  0.00265
5098 267.0  0.00341
5099 694.0  8.0E-4
5100 1649.0  0.00108
5101 1962.0  0.00134
5102 1304.0  0.00118
5103 631.0  7.4E-4
5104 1304.0  4.5E-4
5105 1728.0  9.6E-4
5106 1186.0  0.00109
5107 1820.0  0.00227
5108 780.0  0.0029
5109 764.0  8.1E-4
5110 2347.0  6.5E-4
5111 528.0  7.0E-4
5112 1020.0  8.2E-4
5113 1127.0  0.00191
5114 1050.0  6.4E-4
5115 1536.0  0.00153
5116 1814.0  0.00107
5117 821.0  8.0E-4
5118 464.0  0.00266
5119 663.0  0.00119
5120 1394.0  7.3E-4
5121 967.0  0.00282
5122 552.0  5.0E-4
5123 1307.0  6.3E-4
5124 1075.0  0.00251
5125 1652.0  0.00422
5126 1268.0  0.00364
5127 931.0  6.0E-4
5128 1124.0  0.0016
5129 950.0  0.00374
5130 716.0  0.00335
5131 1386.0  0.00146
5132 1098.0  0.0012
5133 1365.0  0.00206
5134 1155.0  5.7E-4
5135 1523.0  0.00302
5136 1702.0  0.00275
5137 1350.0  0.00308
5138 1523.0  0.00189
5139 1779.0  0.00129
5140 724.0  0.00347
5141 771.0  0.00356
5142 457.0  0.0016
5143 733.0  0.00102
5144 1315.0  0.00311
5145 957.0  8.1E-4
5146 767.0  0.00164
5147 557.0  0.00311
5148 966.0  0.0037
5149 1862.0  7.8E-4
5150 1090.0  5.8E-4
5151 2144.0  8.8E-4
5152 1987.0  9.2E-4
5153 282.0  4.5E-4
5154 333.0  9.8E-4
5155 518.0  0.00274
5156 1566.0  0.00157
5157 420.0  0.00332
5158 1247.0  0.00124
5159 1211.0  0.0028
5160 343.0  0.00204
5161 939.0  0.00293
5162 508.0  9.6E-4
5163 1017.0  5.6E-4
5164 741.0  5.7E-4
5165 1512.0  0.0033
5166 789.0  9.4E-4
5167 1272.0  0.00117
5168 557.0  0.00323
5169 2631.0  7.3E-4
5170 870.0  0.00183
5171 1223.0  0.00132
5172 455.0  0.0033
5173 1501.0  0.00162
5174 743.0  0.00198
5175 1218.0  8.4E-4
5176 1824.0  7.8E-4
5177 876.0  7.9E-4
5178 1456.0  0.00338
5179 703.0  7.5E-4
5180 769.0  0.00129
5181 1982.0  0.00129
5182 1118.0  9.4E-4
5183 1616.0  0.00109
5184 1131.0  0.00201
5185 1006.0  0.00166
5186 1594.0  0.00123
5187 771.0  8.6E-4
5188 893.0  6.5E-4
5189 1387.0  0.00133
5190 1484.0  0.00192
5191 1386.0  0.00188
5192 1629.0  0.00131
5193 1557.0  9.8E-4
5194 587.0  0.00285
5195 940.0  9.4E-4
5196 807.0  6.8E-4
5197 812.0  7.2E-4
5198 703.0  0.00438
5199 2412.0  0.00132
5200 974.0  0.00114
5201 1107.0  0.00113
5202 1107.0  0.0034
5203 222.0  0.00152
5204 469.0  5.5E-4
5205 1426.0  0.00101
5206 622.0  0.00241
5207 1437.0  0.00106
5208 741.0  0.00286
5209 878.0  0.0032
5210 593.0  0.00306
5211 1356.0  0.00369
5212 547.0  6.4E-4
5213 574.0  0.00267
5214 715.0  0.00237
5215 495.0  0.00321
5216 384.0  0.00113
5217 781.0  8.8E-4
5218 1568.0  0.00208
5219 515.0  0.00147
5220 986.0  0.00179
5221 1701.0  0.00298
5222 1022.0  0.00289
5223 836.0  0.00107
5224 2150.0  0.00142
5225 1283.0  0.00306
5226 909.0  0.00342
5227 628.0  0.00201
5228 858.0  0.00194
5229 1369.0  0.00433
5230 880.0  0.00116
5231 762.0  7.3E-4
5232 629.0  0.0030
5233 1538.0  0.00317
5234 701.0  0.00233
5235 1942.0  9.1E-4
5236 683.0  0.00508
5237 1261.0  5.8E-4
5238 2651.0  9.1E-4
5239 1054.0  7.3E-4
5240 966.0  0.0016
5241 1623.0  0.00182
5242 1086.0  7.1E-4
5244 911.0  6.4E-4
5245 689.0  0.00254
5246 171.0  0.00176
5247 456.0  8.1E-4
5248 1351.0  0.00218
5249 578.0  0.00319
5250 936.0  0.00258
5251 1595.0  0.00109
5252 1513.0  8.7E-4
5253 552.0  8.3E-4
5254 762.0  7.3E-4
5255 355.0  0.0028
5256 1784.0  0.00106
5257 723.0  0.00311
5258 633.0  7.5E-4
5259 472.0  6.7E-4
5260 1270.0  0.00225
5261 721.0  6.0E-4
5262 1153.0  0.00308
5263 389.0  6.6E-4
5264 606.0  0.00323
5265 805.0  0.00117
5266 1508.0  0.00408
5267 533.0  5.4E-4
5268 1358.0  7.9E-4
5269 336.0  7.2E-4
5270 626.0  5.3E-4
5271 688.0  7.2E-4
5272 538.0  0.00327
5273 414.0  0.00225
5274 301.0  4.2E-4
5275 819.0  0.00303
5276 1453.0  0.00178
5277 411.0  0.00185
5278 400.0  7.3E-4
5279 1499.0  0.00103
5280 1027.0  4.9E-4
5281 888.0  8.3E-4
5282 1471.0  0.0018
5283 732.0  0.00172
5284 216.0  8.6E-4
5285 287.0  0.00259
5286 1223.0  5.3E-4
5287 925.0  0.00106
5288 553.0  0.00253
5289 302.0  0.00175
5290 1002.0  6.8E-4
5291 1292.0  0.00121
5292 839.0  0.0011
5293 681.0  0.0024
5294 354.0  6.5E-4
5295 760.0  0.00199
5296 567.0  0.00218
5297 1333.0  0.00216
5298 966.0  4.2E-4
5299 890.0  0.00154
5300 432.0  0.00164
5301 1911.0  9.4E-4
5302 657.0  0.00299
5303 528.0  0.00234
5304 126.0  0.00275
5305 1443.0  0.00108
5306 592.0  0.00181
5307 663.0  0.00329
5308 723.0  0.00218
5309 711.0  0.00169
5310 535.0  0.00304
5311 500.0  6.3E-4
5312 959.0  0.00135
5313 857.0  4.5E-4
5314 309.0  5.5E-4
5315 365.0  0.00158
5316 1014.0  7.7E-4
5317 1409.0  0.00239
5318 2312.0  4.9E-4
5319 939.0  7.6E-4
5320 521.0  6.4E-4
5321 1200.0  0.00119
5322 577.0  6.8E-4
5323 1032.0  0.0011
5324 1195.0  9.0E-4
5325 181.0  5.0E-4
5326 453.0  5.2E-4
5327 1123.0  0.00261
5328 933.0  7.6E-4
5329 312.0  0.00442
5330 576.0  0.00197
5331 1338.0  0.0030
5332 764.0  4.2E-4
5333 1042.0  6.9E-4
5334 262.0  0.00145
5335 511.0  0.00187
5336 501.0  0.00206
5337 792.0  4.3E-4
5338 262.0  0.00461
5339 581.0  0.00104
5340 676.0  0.00207
5341 312.0  4.7E-4
5342 990.0  9.8E-4
5343 1001.0  0.0020
5344 1864.0  9.1E-4
5345 2418.0  0.00118
5346 803.0  0.00162
5347 629.0  8.2E-4
5348 1456.0  0.00415
5349 721.0  0.00279
5350 316.0  0.00148
5351 135.0  0.0038
5352 488.0  0.00198
5353 317.0  0.00165
5354 1272.0  0.00323
5355 1210.0  0.0014
5356 1182.0  5.7E-4
5357 589.0  0.00172
5358 893.0  0.00208
5359 1998.0  0.00107
5360 865.0  0.00176
5361 370.0  0.0010
5362 983.0  0.00122
5363 678.0  0.0054
5364 941.0  8.5E-4
5365 700.0  0.00227
5366 729.0  0.00139
5367 964.0  0.00252
5368 2334.0  0.0015
5369 2010.0  0.00128
5370 198.0  0.00106
5371 741.0  0.00367
5372 223.0  7.5E-4
5373 521.0  6.2E-4
5374 721.0  8.2E-4
5375 1126.0  9.7E-4
5376 1391.0  9.2E-4
5377 366.0  0.00142
5378 1190.0  0.00124
5379 350.0  0.00256
5381 559.0  4.7E-4
5383 893.0  0.00344
5384 1579.0  5.5E-4
5385 445.0  7.0E-4
5386 288.0  0.00433
5387 1285.0  0.00138
5388 733.0  0.00169
5389 2090.0  0.00209
5390 583.0  0.00174
5391 473.0  0.0019
5392 441.0  0.00373
5393 514.0  0.00132
5394 491.0  0.0045
5395 968.0  9.3E-4
5396 371.0  0.00182
5398 1252.0  0.00119
5399 847.0  0.00156
5400 1425.0  0.00153
5401 678.0  0.00215
5402 514.0  0.0021
5403 582.0  0.00231
5404 477.0  0.00195
5405 149.0  0.00232
5406 328.0  0.00199
5407 2310.0  0.00125
5408 904.0  0.00171
5409 700.0  0.00385
5410 757.0  0.00281
5411 638.0  0.00194
5412 333.0  0.0028
5413 2013.0  9.1E-4
5414 331.0  0.00106
5415 178.0  0.00228
5416 461.0  0.00317
5417 713.0  0.00327
5418 487.0  0.00305
5419 1046.0  8.7E-4
5420 461.0  0.00274
5421 773.0  0.00131
5422 695.0  6.0E-4
5423 666.0  0.00159
5424 799.0  0.00261
5425 821.0  0.00101
5426 462.0  9.3E-4
5427 518.0  0.00232
5428 1157.0  0.0023
5430 776.0  0.00299
5431 462.0  0.00189
5433 644.0  0.00186
5434 1426.0  8.8E-4
5435 672.0  0.00278
5436 1394.0  0.00107
5437 721.0  5.8E-4
5438 1688.0  0.00113
5439 673.0  0.00126
5440 516.0  0.00137
5441 992.0  0.00116
5442 1130.0  0.00172
5443 812.0  0.00135
5444 812.0  0.00268
5445 181.0  0.00204
5446 2154.0  0.00155
5447 1139.0  0.00108
5448 320.0  0.00215
5449 667.0  0.00302
5450 2951.0  0.00123
5452 165.0  0.00143
5453 330.0  0.00103
5454 165.0  0.00121
5455 2752.0  0.0012
5456 167.0  9.9E-4
5457 587.0  8.0E-4
5458 1324.0  0.00104
5459 713.0  0.00103
5460 1470.0  0.00115
5461 389.0  7.2E-4
5462 349.0  0.00139
5463 1005.0  0.0012
5464 521.0  8.2E-4
5465 340.0  0.00144
5466 1606.0  0.00105
5467 171.0  0.00103
5469 918.0  4.2E-4
5470 2209.0  0.00125
5471 905.0  0.00117
5472 519.0  7.2E-4
5473 1621.0  0.00157
5474 679.0  0.00342
5476 346.0  0.00148
5477 919.0  7.7E-4
5478 527.0  0.00241
5479 1602.0  0.00133
5480 174.0  0.00168
5481 348.0  7.8E-4
5482 392.0  0.00237
5483 891.0  4.1E-4
5484 1050.0  9.4E-4
5485 175.0  8.5E-4
5486 531.0  0.00254
5487 356.0  0.00113
5488 212.0  8.0E-4
5489 1243.0  0.00104
5490 576.0  0.00131
5491 1143.0  0.00115
5492 1055.0  0.00149
5493 356.0  0.0026
5494 1622.0  9.4E-4
5495 350.0  8.8E-4
5496 888.0  3.9E-4
5497 1839.0  0.00107
5498 880.0  0.00108
5499 589.0  0.00183
5501 352.0  0.00265
5502 942.0  0.00177
5503 782.0  0.00199
5504 2000.0  0.00146
5505 893.0  0.00134
5506 178.0  0.00121
5507 1635.0  0.00113
5508 392.0  8.6E-4
5509 1161.0  7.0E-4
5510 1284.0  0.00113
5511 180.0  0.00127
5512 718.0  0.00183
5513 180.0  0.00106
5514 1474.0  0.00102
5515 404.0  0.00115
5516 1297.0  0.00131
5517 397.0  8.7E-4
5518 1480.0  0.00137
5519 578.0  0.00214
5520 530.0  0.00268
5521 366.0  0.00199
5522 366.0  0.00151
5524 547.0  0.00106
5526 595.0  0.00284
5527 183.0  6.6E-4
5528 549.0  0.00165
5529 379.0  7.0E-4
5530 732.0  0.00116
5531 183.0  0.00132
5532 579.0  3.6E-4
5533 1739.0  0.00152
5534 368.0  0.00107
5535 1507.0  0.00143
5536 917.0  0.00197
5537 370.0  0.00159
5538 229.0  4.9E-4
5539 215.0  7.0E-4
5540 181.0  5.7E-4
5541 547.0  0.00107
5542 1156.0  0.0016
5543 802.0  0.00171
5544 737.0  0.00252
5545 1534.0  0.00105
5546 1122.0  0.00122
5547 230.0  0.00116
5548 403.0  0.00305
5549 748.0  8.3E-4
5550 187.0  0.00126
5551 2913.0  0.00119
5552 1134.0  0.00163
5553 748.0  9.9E-4
5554 1146.0  0.00163
5555 567.0  0.00218
5556 1549.0  5.4E-4
5557 380.0  0.0016
5558 970.0  7.0E-4
5559 570.0  0.00107
5560 562.0  0.00212
5561 1386.0  0.0011
5562 1509.0  0.00194
5563 932.0  0.00227
5564 955.0  7.1E-4
5565 543.0  0.0020
5566 573.0  0.00111
5567 591.0  6.5E-4
5568 955.0  0.00135
5569 363.0  0.00142
5570 744.0  0.00199
5571 543.0  0.00158
5572 398.0  0.00176
5573 1124.0  0.00128
5574 1489.0  0.00165
5575 2013.0  0.00118
5576 736.0  4.6E-4
5577 565.0  8.5E-4
5578 1758.0  8.0E-4
5579 592.0  0.00153
5580 384.0  0.00113
5581 384.0  0.0018
5582 938.0  8.5E-4
5583 2058.0  0.00127
5584 579.0  0.00202
5585 352.0  0.00219
5586 2753.0  0.00107
5587 195.0  0.00119
5588 557.0  0.00149
5589 390.0  0.0014
5590 1845.0  9.2E-4
5591 927.0  8.7E-4
5592 769.0  0.00117
5593 770.0  0.00188
5594 820.0  7.7E-4
5595 621.0  0.0012
5596 744.0  0.00177
5597 769.0  9.1E-4
5598 196.0  9.1E-4
5599 614.0  7.8E-4
5600 1705.0  0.00103
5601 1117.0  0.00106
5602 2078.0  9.4E-4
5603 199.0  9.2E-4
5604 1362.0  0.00173
5605 778.0  7.2E-4
5606 181.0  0.00189
5607 199.0  0.00101
5609 199.0  8.6E-4
5610 1329.0  0.0012
5611 433.0  5.6E-4
5612 374.0  0.00186
5613 1534.0  0.00159
5615 764.0  8.9E-4
5616 603.0  7.9E-4
5617 833.0  8.7E-4
5618 1566.0  9.0E-4
5619 807.0  7.0E-4
5620 586.0  0.00165
5621 606.0  8.0E-4
5623 404.0  7.2E-4
5624 1060.0  7.5E-4
5625 1329.0  0.0011
5626 617.0  0.00184
5627 544.0  0.00265
5628 406.0  6.0E-4
5631 203.0  9.4E-4
5632 1015.0  6.6E-4
5633 384.0  8.4E-4
5635 362.0  0.00107
5636 791.0  6.7E-4
5638 1780.0  8.8E-4
5639 378.0  9.6E-4
5640 1944.0  8.3E-4
5641 615.0  0.00119
5642 438.0  6.0E-4
5643 2020.0  9.0E-4
5644 387.0  0.00157
5645 412.0  0.00107
5646 181.0  5.0E-4
5647 206.0  8.2E-4
5648 568.0  0.0026
5649 1393.0  8.7E-4
5650 207.0  8.8E-4
5651 405.0  5.1E-4
5652 587.0  0.00143
5653 207.0  6.2E-4
5654 388.0  7.8E-4
5655 621.0  7.9E-4
5656 612.0  0.00182
5657 431.0  6.8E-4
5658 207.0  9.6E-4
5659 595.0  0.00113
5660 363.0  4.7E-4
5661 555.0  0.00169
5662 207.0  7.4E-4
5663 1563.0  9.1E-4
5664 1409.0  0.00155
5665 1802.0  0.00101
5666 210.0  9.5E-4
5667 602.0  0.00132
5669 601.0  0.0021
5670 646.0  7.4E-4
5671 210.0  9.2E-4
5672 210.0  0.00232
5673 210.0  8.1E-4
5674 420.0  0.00108
5675 537.0  0.00179
5676 420.0  8.0E-4
5678 1610.0  0.00102
5679 567.0  0.00153
5680 1855.0  9.9E-4
5681 232.0  6.7E-4
5683 424.0  8.2E-4
5684 178.0  0.00199
5686 2309.0  8.0E-4
5687 181.0  0.00181
5689 636.0  8.7E-4
5690 998.0  0.00227
5691 605.0  0.00151
5692 424.0  0.00116
5693 227.0  6.6E-4
5694 446.0  5.8E-4
5695 1452.0  9.3E-4
5696 576.0  0.00179
5697 653.0  0.00225
5698 395.0  0.00162
5699 1152.0  0.00179
5700 426.0  8.5E-4
5701 213.0  7.3E-4
5704 426.0  7.6E-4
5705 639.0  0.00165
5706 181.0  5.1E-4
5708 213.0  8.6E-4
5709 213.0  9.9E-4
5710 608.0  8.1E-4
5711 213.0  8.8E-4
5713 639.0  8.7E-4
5714 227.0  6.0E-4
5715 213.0  7.8E-4
5716 639.0  0.0010
5717 213.0  6.9E-4
5718 426.0  6.5E-4
5719 178.0  0.00173
5720 426.0  6.0E-4
5722 178.0  0.00193
5723 181.0  0.00182
5724 426.0  0.00107
5725 1701.0  7.1E-4
5727 1275.0  8.4E-4
5728 430.0  8.1E-4
5731 430.0  8.5E-4
5733 215.0  7.7E-4
5734 430.0  6.6E-4
5736 181.0  0.00218
5737 215.0  6.9E-4
5739 608.0  7.6E-4
5740 595.0  6.5E-4
5745 393.0  8.3E-4
5746 1676.0  5.9E-4
5747 215.0  5.1E-4
5748 645.0  5.8E-4
5749 578.0  0.00123
5750 396.0  0.00164
5751 215.0  8.8E-4
5754 215.0  6.2E-4
5755 182.0  0.00148
5757 229.0  0.00112
5758 215.0  8.9E-4
5759 215.0  0.0018
5760 233.0  4.1E-4
5763 1729.0  7.8E-4
5764 398.0  7.5E-4
5765 229.0  4.8E-4
5766 1517.0  8.3E-4
5767 1519.0  6.2E-4
5768 218.0  7.3E-4
5769 218.0  9.2E-4
5770 218.0  5.4E-4
5771 218.0  7.5E-4
5772 836.0  0.00151
5773 364.0  0.00145
5774 218.0  7.1E-4
5775 615.0  5.2E-4
5776 1312.0  0.00206
5779 219.0  7.7E-4
5780 219.0  7.7E-4
5781 182.0  0.00131
5783 886.0  6.9E-4
5784 364.0  5.6E-4
5786 449.0  6.4E-4
5788 3078.0  7.6E-4
5791 403.0  0.00141
5792 221.0  6.5E-4
5794 182.0  0.00181
5796 221.0  6.4E-4
5797 181.0  5.3E-4
5800 1734.0  7.8E-4
5801 222.0  7.0E-4
5802 222.0  6.8E-4
5806 444.0  7.3E-4
5808 222.0  7.5E-4
5809 414.0  5.6E-4
5813 444.0  6.0E-4
5815 444.0  8.1E-4
5816 230.0  0.00122
5817 404.0  0.00172
5818 222.0  6.4E-4
5821 182.0  0.00145
5822 182.0  0.00153
5825 444.0  8.2E-4
5827 364.0  0.00126
5828 182.0  0.00152
5829 222.0  6.3E-4
5830 222.0  7.5E-4
5831 637.0  0.00155
5832 404.0  4.3E-4
5834 1340.0  9.7E-4
5835 446.0  6.6E-4
5836 223.0  7.9E-4
5839 182.0  4.9E-4
5840 405.0  0.00146
5841 1344.0  0.00121
5844 448.0  6.4E-4
5845 224.0  7.5E-4
5846 224.0  6.7E-4
5847 448.0  5.9E-4
5848 224.0  6.3E-4
5851 224.0  7.0E-4
5855 364.0  0.0015
5856 182.0  0.00128
5857 182.0  0.00154
5860 406.0  0.00127
5865 406.0  8.5E-4
5866 406.0  6.7E-4
5868 224.0  7.2E-4
5870 854.0  4.8E-4
5871 224.0  5.6E-4
5872 181.0  0.00138
5873 182.0  0.00115
5874 233.0  5.0E-4
5876 224.0  6.8E-4
5877 2948.0  7.2E-4
5878 226.0  6.6E-4
5879 182.0  0.00152
5880 182.0  4.7E-4
5881 181.0  0.00133
5882 226.0  7.2E-4
5883 418.0  0.00146
5885 452.0  7.6E-4
5886 181.0  0.00131
5888 226.0  6.9E-4
5889 182.0  0.00136
5890 226.0  7.3E-4
5893 1595.0  7.7E-4
5894 182.0  0.00141
5895 636.0  7.4E-4
5896 227.0  4.8E-4
5897 454.0  6.5E-4
5898 681.0  7.9E-4
5899 816.0  9.2E-4
5909 182.0  0.00133
5910 636.0  0.00119
5912 227.0  7.1E-4
5913 227.0  5.9E-4
5916 227.0  6.1E-4
5918 227.0  7.1E-4
5921 227.0  6.1E-4
5923 364.0  0.00134
5924 227.0  6.4E-4
5925 459.0  7.2E-4
5927 227.0  6.1E-4
5929 227.0  7.2E-4
5936 1390.0  8.0E-4
5937 228.0  5.4E-4
5939 410.0  4.2E-4
5941 228.0  5.8E-4
5943 182.0  0.0014
5946 1851.0  7.7E-4
5947 461.0  5.6E-4
5949 229.0  0.00129
5950 182.0  0.00127
5953 229.0  5.4E-4
5956 458.0  6.5E-4
5958 411.0  0.00127
5962 1401.0  9.6E-4
5967 182.0  0.00131
5969 690.0  7.2E-4
5974 230.0  6.1E-4
5975 460.0  6.8E-4
5982 230.0  4.2E-4
5983 460.0  6.0E-4
5985 182.0  0.00136
5986 412.0  0.00126
5987 182.0  0.00132
5989 460.0  4.8E-4
5992 182.0  0.00129
5994 412.0  0.00144
5996 230.0  5.9E-4
6000 182.0  4.5E-4
6001 230.0  5.7E-4
6003 230.0  5.5E-4
6006 230.0  6.2E-4
6009 230.0  6.3E-4
6011 230.0  7.4E-4
6012 182.0  0.00123
6014 230.0  3.7E-4
6017 182.0  0.00138
6019 230.0  6.7E-4
6022 412.0  6.3E-4
6023 182.0  0.00111
6024 182.0  3.6E-4
6029 230.0  6.9E-4
6030 460.0  6.5E-4
6032 230.0  7.3E-4
6033 230.0  6.6E-4
6036 230.0  7.1E-4
6037 920.0  6.6E-4
6038 230.0  6.5E-4
6039 230.0  5.5E-4
6045 182.0  3.4E-4
6049 460.0  6.6E-4
6052 230.0  5.5E-4
6054 230.0  5.5E-4
6056 182.0  0.00136
6058 182.0  0.00125
6060 230.0  5.7E-4
6062 230.0  6.8E-4
6069 230.0  6.2E-4
6070 182.0  0.00106
6071 230.0  6.2E-4
6073 182.0  3.8E-4
6074 412.0  0.00102
6077 182.0  0.00132
6080 460.0  5.9E-4
6084 182.0  4.1E-4
6085 182.0  4.2E-4
6086 3074.0  6.3E-4
6089 232.0  5.9E-4
6093 182.0  0.00138
6098 182.0  4.0E-4
6102 232.0  5.6E-4
6106 232.0  6.0E-4
6107 232.0  6.3E-4
6118 232.0  5.6E-4
6121 182.0  3.3E-4
6123 182.0  9.7E-4
6128 232.0  5.2E-4
6131 232.0  7.1E-4
6132 232.0  6.2E-4
6134 596.0  3.9E-4
6135 464.0  5.9E-4
6139 182.0  0.0011
6149 232.0  6.2E-4
6159 232.0  5.2E-4
6161 182.0  9.3E-4
6162 182.0  0.00109
6172 182.0  0.00111
6181 232.0  5.4E-4
6182 232.0  4.3E-4
6184 182.0  4.7E-4
6187 232.0  5.1E-4
6197 414.0  6.3E-4
6200 182.0  0.00108
6201 232.0  4.1E-4
6210 596.0  0.00108
6213 414.0  0.0010
6216 232.0  5.1E-4
6225 182.0  0.00117
6226 232.0  5.9E-4
6230 182.0  0.00109
6232 232.0  6.2E-4
6235 232.0  4.0E-4
6236 232.0  6.4E-4
6240 182.0  4.6E-4
6242 232.0  6.0E-4
6263 232.0  5.6E-4
6264 232.0  4.3E-4
6268 182.0  9.4E-4
6275 182.0  0.00115
6284 182.0  9.5E-4
6286 232.0  5.2E-4
6290 182.0  0.00109
6293 232.0  5.6E-4
6295 232.0  5.7E-4
6301 182.0  8.2E-4
6312 232.0  5.7E-4
6322 1478.0  7.0E-4
6327 182.0  0.00107
6335 182.0  0.00106
6339 233.0  5.8E-4
6342 182.0  0.00114
6356 182.0  0.00109
6367 233.0  5.6E-4
6375 233.0  5.0E-4
6379 233.0  5.0E-4
6406 182.0  9.7E-4
6425 233.0  4.4E-4
6480 182.0  9.8E-4
6495 233.0  4.3E-4
6514 182.0  8.9E-4
6520 182.0  0.00109
6526 182.0  8.2E-4
6574 182.0  9.5E-4
6593 182.0  9.6E-4
6594 233.0  4.5E-4
6618 233.0  4.6E-4
6674 1486.0  4.8E-4
6705 1486.0  5.1E-4
6721 235.0  3.7E-4
6722 235.0  5.2E-4
6739 235.0  3.4E-4
6761 1489.0  4.7E-4
6778 236.0  4.1E-4
6783 236.0  5.0E-4
6823 236.0  4.1E-4
6871 236.0  3.9E-4
6969 236.0  4.2E-4
6990 236.0  3.1E-4
7027 236.0  4.2E-4


==> plots/OtherExpDist2_3_32_1.txt <==
737 1.0  0.15551
759 1.0  0.1768
769 1.0  0.15673
784 3.0  0.13099
785 1.0  0.12269
789 1.0  0.12452
824 1.0  0.14474
831 1.0  0.1304
837 1.0  0.1169
841 1.0  0.11683
849 1.0  0.11719
851 1.0  0.14407
856 1.0  0.13059
860 1.0  0.15766
862 2.0  0.1063
869 1.0  0.12483
871 1.0  0.11592
877 1.0  0.13824
880 1.0  0.09896
881 1.0  0.10321
885 1.0  0.13232
888 1.0  0.12912
893 1.0  0.1227
894 1.0  0.1294
896 1.0  0.12286
898 1.0  0.10464
901 2.0  0.11878
905 1.0  0.1119
909 1.0  0.11463
911 1.0  0.10352
917 1.0  0.10816
919 3.0  0.13837
920 2.0  0.13074
927 2.0  0.12144
933 2.0  0.11044
935 2.0  0.13436
937 2.0  0.11309
942 3.0  0.1113
956 1.0  0.10014
963 1.0  0.09958
967 3.0  0.09236
968 2.0  0.1275
970 1.0  0.08759
972 2.0  0.12352
974 1.0  0.10798
975 2.0  0.10338
976 5.0  0.09063
978 2.0  0.09886
979 1.0  0.13852
986 1.0  0.11059
991 1.0  0.1333
992 1.0  0.10678
994 1.0  0.10557
995 2.0  0.10766
996 2.0  0.08559
997 3.0  0.08973
998 3.0  0.0879
999 3.0  0.11591
1001 1.0  0.08972
1002 7.0  0.12806
1003 1.0  0.10053
1004 1.0  0.1317
1005 4.0  0.08787
1008 1.0  0.10779
1009 1.0  0.09055
1010 2.0  0.10442
1011 4.0  0.08838
1012 1.0  0.08269
1016 1.0  0.08984
1019 1.0  0.09035
1021 7.0  0.10255
1022 2.0  0.08031
1028 4.0  0.09729
1029 3.0  0.10966
1031 2.0  0.07604
1032 1.0  0.12095
1033 1.0  0.1134
1034 1.0  0.10194
1035 1.0  0.08647
1036 8.0  0.08923
1037 2.0  0.1036
1041 3.0  0.08552
1042 3.0  0.08662
1046 2.0  0.08372
1047 1.0  0.08299
1048 1.0  0.0841
1051 1.0  0.07395
1052 5.0  0.11907
1054 2.0  0.10534
1056 2.0  0.09249
1061 4.0  0.1027
1062 5.0  0.09303
1066 2.0  0.12639
1067 4.0  0.08499
1068 3.0  0.07778
1070 3.0  0.10331
1071 6.0  0.0887
1072 2.0  0.09936
1073 7.0  0.12284
1077 3.0  0.09176
1078 3.0  0.08764
1079 1.0  0.10153
1080 3.0  0.08623
1081 1.0  0.06931
1082 3.0  0.09298
1085 3.0  0.11335
1086 1.0  0.0755
1087 9.0  0.1154
1088 6.0  0.06974
1089 4.0  0.09792
1091 5.0  0.10291
1092 3.0  0.09819
1094 2.0  0.12745
1095 8.0  0.09513
1096 1.0  0.08106
1097 5.0  0.08012
1100 1.0  0.09878
1101 3.0  0.1135
1103 4.0  0.07077
1104 1.0  0.07481
1105 7.0  0.12724
1106 3.0  0.07059
1107 3.0  0.08431
1108 1.0  0.08621
1109 3.0  0.08193
1111 2.0  0.10975
1112 4.0  0.10808
1113 4.0  0.11013
1114 1.0  0.09827
1116 1.0  0.06918
1118 1.0  0.11804
1119 2.0  0.0787
1120 5.0  0.11481
1121 6.0  0.08588
1122 7.0  0.06917
1123 1.0  0.0718
1124 5.0  0.07166
1125 2.0  0.0818
1128 4.0  0.08548
1130 4.0  0.10169
1132 3.0  0.06816
1133 3.0  0.07052
1135 3.0  0.0722
1136 2.0  0.09457
1138 6.0  0.08504
1139 6.0  0.0896
1140 8.0  0.11534
1141 4.0  0.06453
1142 3.0  0.08536
1143 4.0  0.06413
1144 5.0  0.06876
1145 5.0  0.09823
1146 2.0  0.07802
1148 7.0  0.08692
1149 3.0  0.08992
1150 5.0  0.06323
1151 5.0  0.06061
1154 2.0  0.10226
1155 4.0  0.07535
1157 1.0  0.09061
1158 3.0  0.108
1159 4.0  0.0791
1161 6.0  0.10288
1162 1.0  0.14975
1163 1.0  0.08547
1164 2.0  0.07768
1165 2.0  0.07108
1166 8.0  0.07811
1167 8.0  0.0586
1169 9.0  0.06328
1170 4.0  0.08298
1171 6.0  0.06947
1172 3.0  0.10563
1173 12.0  0.08254
1175 4.0  0.06249
1176 4.0  0.07655
1177 6.0  0.07238
1178 7.0  0.08137
1180 6.0  0.06296
1181 2.0  0.06906
1183 8.0  0.10058
1185 4.0  0.11273
1186 4.0  0.07799
1187 5.0  0.07224
1188 1.0  0.07275
1189 1.0  0.06865
1190 1.0  0.12651
1191 9.0  0.08123
1192 13.0  0.05558
1193 5.0  0.07085
1195 5.0  0.08421
1196 5.0  0.06105
1197 13.0  0.08851
1198 17.0  0.07445
1199 5.0  0.08022
1200 2.0  0.06854
1201 1.0  0.07045
1202 2.0  0.08838
1203 3.0  0.07549
1204 6.0  0.0581
1207 2.0  0.0771
1208 8.0  0.08481
1209 5.0  0.06451
1210 1.0  0.07865
1211 3.0  0.07193
1212 1.0  0.06559
1213 12.0  0.11303
1214 2.0  0.07035
1215 2.0  0.09711
1216 6.0  0.09051
1217 10.0  0.0849
1218 3.0  0.05933
1219 15.0  0.07388
1220 6.0  0.11097
1221 2.0  0.06523
1224 8.0  0.09459
1226 7.0  0.1112
1227 9.0  0.07938
1228 3.0  0.08339
1229 1.0  0.06289
1230 11.0  0.06731
1231 3.0  0.07413
1232 11.0  0.09058
1233 4.0  0.07163
1234 2.0  0.07649
1235 20.0  0.06642
1236 13.0  0.08329
1237 6.0  0.07763
1238 10.0  0.07082
1239 10.0  0.10036
1241 4.0  0.06618
1242 2.0  0.06032
1243 4.0  0.084
1244 3.0  0.0989
1245 1.0  0.0892
1246 2.0  0.0542
1247 9.0  0.07126
1248 6.0  0.0591
1249 14.0  0.05814
1250 4.0  0.05213
1251 9.0  0.05569
1252 9.0  0.08571
1253 4.0  0.06683
1254 9.0  0.10252
1255 7.0  0.07519
1256 4.0  0.10847
1257 7.0  0.06676
1258 8.0  0.09753
1259 17.0  0.06408
1261 8.0  0.05344
1263 3.0  0.06273
1264 5.0  0.0588
1267 8.0  0.08142
1268 2.0  0.07279
1269 4.0  0.06217
1271 3.0  0.06763
1272 10.0  0.10879
1273 2.0  0.06257
1275 11.0  0.08181
1276 4.0  0.05258
1277 8.0  0.071
1278 5.0  0.04951
1279 14.0  0.08134
1280 6.0  0.07288
1281 7.0  0.08728
1283 2.0  0.06259
1284 9.0  0.073
1285 7.0  0.05309
1286 15.0  0.09128
1287 13.0  0.0574
1288 6.0  0.08125
1289 9.0  0.06911
1290 4.0  0.07877
1291 10.0  0.07929
1292 11.0  0.07819
1293 8.0  0.07699
1295 4.0  0.07568
1296 13.0  0.05107
1297 17.0  0.06509
1298 3.0  0.06966
1299 13.0  0.07011
1300 5.0  0.07289
1301 2.0  0.06116
1302 17.0  0.0633
1303 7.0  0.07993
1304 4.0  0.08915
1305 1.0  0.06938
1306 11.0  0.0699
1307 5.0  0.0676
1308 25.0  0.11411
1310 9.0  0.05946
1311 4.0  0.09001
1312 17.0  0.05116
1313 8.0  0.04948
1314 4.0  0.05867
1315 5.0  0.0972
1316 5.0  0.0559
1317 8.0  0.09815
1318 25.0  0.04904
1319 7.0  0.04975
1320 14.0  0.0641
1321 19.0  0.08574
1322 2.0  0.05323
1323 3.0  0.05229
1324 17.0  0.07139
1325 10.0  0.0665
1326 7.0  0.05601
1327 12.0  0.0494
1328 3.0  0.0882
1329 6.0  0.04752
1330 6.0  0.06389
1331 18.0  0.11181
1332 16.0  0.05692
1333 20.0  0.06639
1334 16.0  0.06296
1335 2.0  0.05512
1336 21.0  0.05345
1337 21.0  0.06736
1338 7.0  0.07174
1339 4.0  0.05027
1340 12.0  0.05806
1341 6.0  0.06752
1343 4.0  0.05073
1344 23.0  0.05018
1345 4.0  0.07455
1347 9.0  0.0659
1348 7.0  0.06279
1349 18.0  0.07878
1350 5.0  0.04833
1351 8.0  0.07995
1352 16.0  0.05101
1353 15.0  0.05561
1354 17.0  0.05291
1355 6.0  0.04918
1356 12.0  0.0535
1357 21.0  0.06707
1358 9.0  0.06459
1359 5.0  0.05929
1360 3.0  0.0951
1361 14.0  0.0612
1363 2.0  0.04928
1365 12.0  0.06739
1366 20.0  0.04835
1368 13.0  0.06929
1369 6.0  0.06225
1370 13.0  0.05726
1372 3.0  0.0611
1373 2.0  0.04646
1374 3.0  0.05816
1375 4.0  0.07003
1376 7.0  0.05876
1377 16.0  0.06241
1378 22.0  0.06042
1379 17.0  0.06424
1380 5.0  0.09014
1381 8.0  0.06096
1382 10.0  0.05305
1383 10.0  0.05511
1384 14.0  0.08858
1385 3.0  0.07771
1386 9.0  0.05402
1387 7.0  0.06953
1388 6.0  0.06745
1389 11.0  0.07027
1390 11.0  0.0533
1392 14.0  0.09272
1394 10.0  0.04589
1395 17.0  0.06311
1396 5.0  0.05267
1397 5.0  0.04947
1398 27.0  0.04946
1399 25.0  0.05372
1400 26.0  0.05169
1401 5.0  0.04422
1402 17.0  0.07341
1403 6.0  0.05042
1404 15.0  0.06663
1405 6.0  0.04366
1406 1.0  0.05506
1407 7.0  0.05225
1408 28.0  0.04922
1409 14.0  0.07778
1410 26.0  0.10319
1411 17.0  0.06374
1412 7.0  0.06354
1414 7.0  0.0537
1415 13.0  0.0531
1416 4.0  0.05
1417 18.0  0.06384
1418 2.0  0.04451
1419 2.0  0.04511
1420 10.0  0.06843
1421 7.0  0.04969
1422 13.0  0.05199
1423 17.0  0.08708
1424 30.0  0.06162
1425 10.0  0.04671
1426 1.0  0.05163
1427 10.0  0.05725
1428 7.0  0.0454
1429 10.0  0.07121
1430 9.0  0.05027
1431 3.0  0.07082
1432 7.0  0.04925
1434 15.0  0.08593
1435 18.0  0.0557
1436 10.0  0.04166
1437 13.0  0.04128
1438 18.0  0.04277
1439 33.0  0.04261
1440 22.0  0.05712
1441 17.0  0.04662
1442 17.0  0.06228
1443 8.0  0.03923
1445 41.0  0.04464
1446 7.0  0.04365
1447 10.0  0.05906
1448 14.0  0.04072
1449 21.0  0.07688
1450 6.0  0.05627
1451 24.0  0.07945
1452 18.0  0.05766
1453 7.0  0.06381
1454 8.0  0.04269
1455 15.0  0.04593
1456 12.0  0.05114
1457 24.0  0.06999
1458 13.0  0.04806
1459 10.0  0.06187
1460 18.0  0.06227
1462 18.0  0.04865
1463 20.0  0.04847
1464 24.0  0.04855
1465 3.0  0.05026
1466 30.0  0.09711
1467 4.0  0.07116
1468 19.0  0.04528
1469 25.0  0.06341
1470 34.0  0.06158
1471 19.0  0.06147
1473 14.0  0.11689
1475 6.0  0.04108
1476 9.0  0.07841
1477 18.0  0.05561
1478 5.0  0.07059
1479 7.0  0.04982
1480 10.0  0.04021
1481 13.0  0.07197
1482 10.0  0.03998
1483 14.0  0.04819
1484 26.0  0.04715
1485 21.0  0.06219
1486 17.0  0.05651
1487 2.0  0.05935
1488 15.0  0.04416
1489 41.0  0.04511
1490 2.0  0.04826
1491 17.0  0.0595
1492 17.0  0.03744
1493 3.0  0.0677
1494 13.0  0.0562
1495 29.0  0.0447
1496 37.0  0.07434
1497 18.0  0.04202
1498 5.0  0.07792
1499 9.0  0.08543
1500 9.0  0.04247
1501 27.0  0.05154
1502 11.0  0.04489
1503 26.0  0.07495
1504 15.0  0.04028
1505 29.0  0.05449
1506 20.0  0.04881
1507 14.0  0.05281
1508 23.0  0.04247
1509 41.0  0.03709
1510 5.0  0.05546
1511 14.0  0.07564
1512 28.0  0.04308
1513 24.0  0.05744
1514 13.0  0.04092
1515 20.0  0.07817
1516 14.0  0.05309
1518 18.0  0.04298
1519 2.0  0.06897
1520 16.0  0.04035
1521 25.0  0.03846
1522 3.0  0.07067
1523 34.0  0.11898
1524 13.0  0.07192
1525 14.0  0.05106
1526 14.0  0.06852
1527 7.0  0.06072
1528 16.0  0.04247
1529 20.0  0.04762
1530 28.0  0.05175
1531 3.0  0.04047
1532 16.0  0.06658
1533 3.0  0.05553
1534 15.0  0.03862
1535 28.0  0.04102
1536 58.0  0.04818
1537 53.0  0.03828
1538 26.0  0.04506
1539 15.0  0.05057
1540 14.0  0.03977
1541 18.0  0.06333
1543 21.0  0.03705
1544 8.0  0.05169
1545 13.0  0.06368
1546 19.0  0.0638
1547 38.0  0.07192
1548 36.0  0.1032
1549 24.0  0.03911
1550 7.0  0.05646
1551 17.0  0.04318
1552 22.0  0.03648
1553 8.0  0.07394
1554 34.0  0.03654
1555 17.0  0.04875
1556 30.0  0.05254
1557 2.0  0.03912
1558 14.0  0.06597
1559 16.0  0.06571
1560 24.0  0.04776
1561 18.0  0.05197
1562 24.0  0.05993
1563 28.0  0.05983
1564 6.0  0.04882
1565 22.0  0.03683
1566 53.0  0.04505
1567 16.0  0.05699
1568 51.0  0.05886
1569 41.0  0.05263
1570 38.0  0.05847
1571 23.0  0.04165
1572 23.0  0.04516
1573 36.0  0.0615
1574 26.0  0.0512
1575 51.0  0.04606
1576 7.0  0.04635
1577 28.0  0.04963
1578 6.0  0.05314
1579 27.0  0.04145
1580 20.0  0.04104
1581 13.0  0.04311
1582 28.0  0.04098
1583 10.0  0.04156
1584 9.0  0.05046
1585 31.0  0.04376
1586 25.0  0.05112
1587 19.0  0.0593
1588 20.0  0.03651
1589 11.0  0.0736
1590 16.0  0.06456
1591 10.0  0.04666
1592 2.0  0.05633
1593 6.0  0.04195
1594 26.0  0.03487
1595 17.0  0.03643
1596 40.0  0.09197
1597 22.0  0.04249
1598 12.0  0.04485
1599 44.0  0.03757
1600 48.0  0.0356
1601 32.0  0.05066
1602 45.0  0.03201
1603 43.0  0.04836
1604 25.0  0.04936
1605 19.0  0.06669
1606 39.0  0.04298
1607 14.0  0.03362
1608 8.0  0.08409
1609 39.0  0.05656
1610 10.0  0.04975
1611 21.0  0.04172
1612 57.0  0.04304
1613 15.0  0.05567
1614 47.0  0.06212
1615 31.0  0.03189
1616 37.0  0.03655
1617 9.0  0.04525
1618 37.0  0.07046
1619 65.0  0.03991
1620 41.0  0.0391
1621 60.0  0.07109
1622 25.0  0.04586
1623 19.0  0.05685
1624 88.0  0.05721
1625 16.0  0.05591
1626 26.0  0.05463
1627 38.0  0.03995
1628 21.0  0.03595
1629 14.0  0.05395
1630 15.0  0.03793
1631 21.0  0.03109
1632 51.0  0.05719
1633 31.0  0.03395
1634 58.0  0.03708
1635 18.0  0.03285
1636 67.0  0.03614
1637 25.0  0.07425
1638 12.0  0.04287
1639 51.0  0.03458
1640 68.0  0.04184
1641 17.0  0.03801
1642 24.0  0.04663
1643 62.0  0.03366
1644 38.0  0.05262
1645 23.0  0.04324
1646 2.0  0.05041
1647 29.0  0.03895
1648 45.0  0.06415
1649 61.0  0.04138
1650 55.0  0.07046
1651 27.0  0.04938
1652 23.0  0.046
1653 47.0  0.03572
1654 45.0  0.06692
1655 52.0  0.05611
1656 47.0  0.04898
1657 11.0  0.03791
1658 30.0  0.03352
1659 27.0  0.04005
1660 21.0  0.03764
1661 38.0  0.05731
1662 19.0  0.05808
1663 16.0  0.04291
1664 41.0  0.05948
1665 31.0  0.08106
1666 29.0  0.03959
1667 46.0  0.0483
1668 39.0  0.04308
1670 33.0  0.02975
1671 21.0  0.03991
1672 25.0  0.03684
1673 8.0  0.03065
1674 27.0  0.03308
1675 28.0  0.03582
1676 38.0  0.04289
1677 15.0  0.0716
1678 37.0  0.0635
1679 27.0  0.03803
1680 39.0  0.0518
1681 14.0  0.04616
1682 32.0  0.03682
1683 23.0  0.03107
1684 25.0  0.05191
1685 35.0  0.04422
1686 35.0  0.06578
1687 5.0  0.0383
1688 15.0  0.05179
1689 40.0  0.03931
1690 24.0  0.05697
1691 25.0  0.03648
1692 31.0  0.06701
1693 41.0  0.03874
1694 46.0  0.03657
1695 38.0  0.03456
1696 68.0  0.03863
1697 5.0  0.03152
1698 39.0  0.03459
1699 16.0  0.03741
1700 43.0  0.03569
1701 29.0  0.04277
1702 17.0  0.0364
1703 33.0  0.0448
1704 19.0  0.054
1705 31.0  0.04856
1706 48.0  0.06034
1707 42.0  0.02874
1708 35.0  0.03953
1709 22.0  0.04915
1710 55.0  0.0354
1711 30.0  0.03575
1712 36.0  0.03867
1713 57.0  0.05707
1714 91.0  0.05059
1715 29.0  0.03692
1716 23.0  0.06986
1717 14.0  0.06498
1718 19.0  0.03569
1719 33.0  0.04033
1720 96.0  0.04434
1721 13.0  0.05413
1722 53.0  0.03913
1723 76.0  0.06389
1724 39.0  0.05016
1725 46.0  0.02799
1726 41.0  0.07471
1727 12.0  0.05524
1728 31.0  0.03627
1729 23.0  0.04143
1730 14.0  0.05135
1731 85.0  0.03039
1732 17.0  0.04947
1733 76.0  0.03578
1734 72.0  0.06514
1735 46.0  0.04323
1736 46.0  0.03171
1737 57.0  0.05288
1738 58.0  0.03621
1739 43.0  0.04253
1740 9.0  0.0365
1741 13.0  0.03362
1742 95.0  0.02948
1743 106.0  0.05258
1744 58.0  0.03417
1745 64.0  0.0419
1746 42.0  0.0278
1747 62.0  0.02896
1748 34.0  0.03267
1749 39.0  0.07566
1750 35.0  0.03556
1751 34.0  0.06726
1752 64.0  0.03057
1753 22.0  0.03957
1754 28.0  0.03777
1755 28.0  0.03156
1756 27.0  0.03286
1757 8.0  0.03489
1758 43.0  0.03784
1759 68.0  0.02685
1760 31.0  0.02613
1761 36.0  0.03403
1762 62.0  0.037
1763 21.0  0.03099
1764 22.0  0.04757
1765 11.0  0.0582
1766 21.0  0.04008
1767 23.0  0.05422
1768 74.0  0.03936
1769 50.0  0.04276
1770 54.0  0.04989
1771 32.0  0.03034
1772 73.0  0.06495
1773 30.0  0.03519
1774 25.0  0.02953
1775 83.0  0.03662
1776 20.0  0.04106
1777 15.0  0.03348
1778 21.0  0.03633
1779 45.0  0.02683
1780 17.0  0.05889
1781 26.0  0.03544
1782 33.0  0.04547
1783 104.0  0.03659
1784 14.0  0.03869
1785 60.0  0.06782
1786 37.0  0.04412
1787 69.0  0.03793
1788 27.0  0.03599
1789 57.0  0.04069
1790 20.0  0.0305
1791 52.0  0.03729
1792 77.0  0.07411
1793 37.0  0.05
1794 50.0  0.03324
1795 39.0  0.06181
1796 59.0  0.05061
1797 33.0  0.03973
1798 46.0  0.03422
1799 31.0  0.02614
1800 63.0  0.04815
1801 38.0  0.0386
1802 48.0  0.03286
1804 72.0  0.0261
1805 34.0  0.02805
1806 24.0  0.03091
1807 120.0  0.03507
1808 66.0  0.03962
1809 84.0  0.0367
1810 56.0  0.04217
1811 93.0  0.02516
1812 35.0  0.0306
1813 61.0  0.09286
1814 93.0  0.03735
1815 73.0  0.04661
1816 42.0  0.03988
1817 84.0  0.03342
1818 41.0  0.03204
1819 19.0  0.02882
1820 19.0  0.04656
1821 68.0  0.0354
1822 37.0  0.04117
1823 52.0  0.05178
1824 35.0  0.02822
1825 46.0  0.0471
1826 27.0  0.02797
1827 38.0  0.03216
1828 57.0  0.04714
1829 38.0  0.02637
1830 45.0  0.03736
1831 59.0  0.02867
1832 48.0  0.03096
1833 46.0  0.03926
1834 8.0  0.06275
1835 36.0  0.03276
1836 75.0  0.03802
1837 69.0  0.03352
1838 34.0  0.03284
1839 48.0  0.06106
1840 37.0  0.03257
1841 84.0  0.02827
1842 24.0  0.04745
1843 78.0  0.03238
1844 14.0  0.02967
1845 51.0  0.0454
1846 44.0  0.06578
1847 56.0  0.02818
1848 38.0  0.05295
1849 24.0  0.02996
1850 38.0  0.05003
1851 52.0  0.04543
1852 51.0  0.02527
1853 28.0  0.03801
1854 9.0  0.05666
1855 37.0  0.02602
1856 42.0  0.02839
1857 55.0  0.03848
1858 89.0  0.02504
1859 102.0  0.04682
1860 62.0  0.02996
1861 35.0  0.02636
1862 77.0  0.04792
1863 30.0  0.02932
1864 49.0  0.02993
1865 69.0  0.03238
1866 8.0  0.02642
1867 41.0  0.02738
1868 34.0  0.0575
1869 35.0  0.05065
1870 124.0  0.0308
1871 73.0  0.03097
1872 34.0  0.03489
1873 61.0  0.02709
1874 43.0  0.03775
1875 89.0  0.02835
1876 37.0  0.02639
1877 22.0  0.03818
1878 26.0  0.05419
1879 29.0  0.03019
1880 13.0  0.03763
1881 86.0  0.0702
1882 36.0  0.02785
1883 72.0  0.06379
1884 127.0  0.05304
1885 84.0  0.04903
1886 68.0  0.04163
1887 76.0  0.02648
1888 147.0  0.03395
1889 95.0  0.05171
1890 45.0  0.06462
1891 29.0  0.0324
1892 86.0  0.02918
1893 19.0  0.04266
1894 46.0  0.03777
1895 21.0  0.02723
1896 64.0  0.02598
1897 39.0  0.02617
1898 30.0  0.03255
1899 26.0  0.0381
1900 99.0  0.04096
1901 75.0  0.02554
1902 62.0  0.03704
1903 28.0  0.02927
1904 53.0  0.02726
1905 21.0  0.03314
1906 81.0  0.03378
1907 52.0  0.02788
1908 50.0  0.02606
1909 53.0  0.03671
1910 86.0  0.04227
1911 10.0  0.026
1912 74.0  0.02586
1913 47.0  0.03294
1914 32.0  0.02436
1915 99.0  0.06493
1916 61.0  0.03843
1917 113.0  0.0521
1918 15.0  0.02523
1919 73.0  0.03358
1920 56.0  0.03138
1921 52.0  0.03288
1922 77.0  0.04425
1923 101.0  0.04691
1924 66.0  0.03427
1925 62.0  0.03235
1926 54.0  0.03504
1927 43.0  0.04855
1928 82.0  0.03094
1929 102.0  0.02629
1930 72.0  0.03427
1931 43.0  0.02325
1932 44.0  0.04547
1933 74.0  0.04163
1934 93.0  0.03308
1935 114.0  0.03051
1936 48.0  0.03198
1937 52.0  0.03057
1938 12.0  0.03065
1939 50.0  0.03688
1940 52.0  0.0518
1941 49.0  0.03169
1942 73.0  0.03056
1943 69.0  0.04402
1944 63.0  0.03328
1945 61.0  0.02164
1946 61.0  0.02809
1947 96.0  0.0351
1948 105.0  0.02915
1949 69.0  0.02612
1950 41.0  0.03693
1951 96.0  0.026
1952 64.0  0.02748
1953 53.0  0.02859
1954 15.0  0.02934
1955 26.0  0.03202
1956 130.0  0.02972
1957 25.0  0.03791
1958 70.0  0.03846
1959 63.0  0.02721
1960 56.0  0.03371
1961 110.0  0.03995
1962 37.0  0.03753
1963 102.0  0.03876
1964 30.0  0.04031
1965 91.0  0.04914
1966 65.0  0.04094
1967 18.0  0.04193
1968 54.0  0.05219
1969 36.0  0.03997
1970 130.0  0.04613
1971 40.0  0.03893
1972 62.0  0.0255
1973 38.0  0.02176
1974 61.0  0.02731
1975 71.0  0.0374
1976 31.0  0.04545
1977 42.0  0.043
1978 58.0  0.02697
1979 51.0  0.02376
1980 53.0  0.03803
1981 148.0  0.04558
1982 84.0  0.05778
1983 118.0  0.02848
1984 79.0  0.02285
1985 78.0  0.02707
1986 72.0  0.02069
1987 14.0  0.0237
1988 38.0  0.02037
1989 11.0  0.08284
1990 124.0  0.05284
1991 120.0  0.02331
1992 48.0  0.04946
1993 49.0  0.02972
1994 84.0  0.04722
1995 81.0  0.03952
1996 65.0  0.03808
1997 48.0  0.0294
1998 66.0  0.0492
1999 77.0  0.03695
2000 106.0  0.03256
2001 5.0  0.02213
2002 62.0  0.04554
2003 38.0  0.03165
2004 102.0  0.02948
2005 26.0  0.05326
2006 63.0  0.02748
2007 81.0  0.03168
2009 30.0  0.03832
2010 31.0  0.02701
2011 51.0  0.03632
2012 44.0  0.02631
2013 59.0  0.04062
2014 82.0  0.02095
2015 46.0  0.04108
2016 117.0  0.02624
2017 80.0  0.03361
2018 19.0  0.04175
2019 55.0  0.02896
2020 55.0  0.03521
2021 153.0  0.03473
2022 127.0  0.02774
2023 82.0  0.02828
2024 66.0  0.03743
2025 79.0  0.04507
2026 118.0  0.0241
2027 18.0  0.02203
2028 104.0  0.04293
2029 100.0  0.02388
2030 81.0  0.0216
2031 109.0  0.03525
2032 75.0  0.02416
2033 84.0  0.04433
2034 47.0  0.0244
2035 112.0  0.02166
2036 99.0  0.03882
2037 60.0  0.02362
2038 74.0  0.0331
2039 68.0  0.04471
2040 60.0  0.0317
2041 40.0  0.03681
2042 19.0  0.04644
2043 176.0  0.02588
2044 85.0  0.02341
2045 42.0  0.02815
2046 70.0  0.02463
2047 92.0  0.02962
2048 54.0  0.02622
2049 112.0  0.02435
2050 133.0  0.02536
2051 116.0  0.03143
2052 83.0  0.03669
2053 90.0  0.04176
2054 88.0  0.02554
2055 105.0  0.02567
2056 86.0  0.04051
2057 96.0  0.07542
2058 48.0  0.02244
2059 48.0  0.02514
2060 169.0  0.03157
2061 52.0  0.06707
2062 119.0  0.05955
2063 92.0  0.02974
2064 64.0  0.02317
2065 45.0  0.03768
2066 55.0  0.02402
2067 141.0  0.04072
2068 101.0  0.04258
2069 54.0  0.03208
2070 15.0  0.02126
2071 37.0  0.03287
2072 54.0  0.03592
2073 56.0  0.02531
2074 174.0  0.0277
2075 105.0  0.03758
2076 90.0  0.0271
2077 71.0  0.04116
2078 46.0  0.03386
2079 123.0  0.04528
2080 92.0  0.02781
2081 35.0  0.02601
2082 114.0  0.03101
2083 67.0  0.03379
2084 116.0  0.02655
2085 70.0  0.02812
2086 35.0  0.02584
2087 75.0  0.03298
2088 52.0  0.02462
2089 43.0  0.04081
2090 111.0  0.05069
2091 81.0  0.04596
2092 127.0  0.03381
2093 38.0  0.02302
2094 117.0  0.02847
2095 81.0  0.03399
2096 30.0  0.02324
2097 106.0  0.03046
2098 96.0  0.02614
2099 85.0  0.02314
2100 96.0  0.05378
2101 136.0  0.03792
2102 127.0  0.03171
2103 45.0  0.03309
2104 27.0  0.02192
2105 105.0  0.03082
2106 67.0  0.02728
2107 70.0  0.0399
2108 69.0  0.02756
2109 177.0  0.03741
2110 114.0  0.04676
2111 73.0  0.02042
2112 47.0  0.0261
2113 67.0  0.03886
2114 102.0  0.03063
2115 17.0  0.04436
2116 64.0  0.01913
2117 110.0  0.02561
2118 139.0  0.03375
2119 75.0  0.04485
2120 57.0  0.04295
2121 120.0  0.02533
2122 86.0  0.02753
2123 79.0  0.03119
2124 89.0  0.02176
2125 38.0  0.0302
2126 118.0  0.02179
2127 76.0  0.02247
2128 51.0  0.01992
2129 83.0  0.04354
2130 85.0  0.02161
2131 54.0  0.02165
2132 122.0  0.03487
2133 107.0  0.0416
2134 85.0  0.0182
2135 82.0  0.02548
2136 181.0  0.03459
2137 98.0  0.01826
2138 101.0  0.04225
2139 88.0  0.02068
2140 60.0  0.01961
2141 5.0  0.01798
2142 50.0  0.02717
2143 42.0  0.04563
2144 157.0  0.03225
2145 105.0  0.02067
2146 69.0  0.02596
2147 22.0  0.04069
2148 86.0  0.02392
2149 163.0  0.03335
2150 141.0  0.03427
2151 171.0  0.05548
2152 105.0  0.02054
2153 67.0  0.03619
2154 52.0  0.03541
2155 101.0  0.01994
2156 71.0  0.02485
2157 55.0  0.01933
2158 172.0  0.04113
2159 100.0  0.03215
2160 53.0  0.03105
2161 97.0  0.03596
2162 97.0  0.04635
2163 103.0  0.0248
2164 125.0  0.04075
2165 133.0  0.03374
2166 51.0  0.02736
2167 106.0  0.04762
2168 174.0  0.02591
2169 96.0  0.02575
2170 33.0  0.03481
2171 79.0  0.02885
2172 31.0  0.01959
2173 93.0  0.03506
2174 131.0  0.03721
2175 43.0  0.01958
2176 98.0  0.02186
2177 89.0  0.02661
2178 74.0  0.04449
2179 49.0  0.01972
2180 47.0  0.0265
2181 108.0  0.04213
2182 54.0  0.04465
2183 48.0  0.02978
2184 143.0  0.03053
2185 62.0  0.01887
2186 93.0  0.06616
2187 92.0  0.0329
2188 48.0  0.03387
2189 133.0  0.02166
2190 123.0  0.03321
2191 76.0  0.02323
2192 85.0  0.0261
2193 130.0  0.02273
2194 113.0  0.02361
2195 56.0  0.01932
2196 118.0  0.02289
2197 108.0  0.03401
2198 119.0  0.02862
2199 63.0  0.03287
2200 128.0  0.01901
2201 46.0  0.02215
2202 113.0  0.0329
2203 119.0  0.02681
2204 32.0  0.03378
2205 119.0  0.02858
2206 56.0  0.01834
2207 87.0  0.04578
2208 109.0  0.0503
2209 108.0  0.03052
2210 63.0  0.02758
2211 256.0  0.05837
2212 56.0  0.02396
2213 116.0  0.0284
2214 79.0  0.02771
2215 139.0  0.02163
2216 148.0  0.02337
2217 52.0  0.03732
2218 123.0  0.02338
2219 105.0  0.03419
2220 97.0  0.02462
2221 81.0  0.01829
2222 119.0  0.01939
2223 129.0  0.04689
2224 177.0  0.02731
2225 76.0  0.01605
2226 103.0  0.04364
2227 92.0  0.05536
2228 31.0  0.03758
2229 69.0  0.02299
2230 131.0  0.02907
2231 77.0  0.0193
2232 120.0  0.03
2233 120.0  0.03418
2234 20.0  0.02066
2235 119.0  0.03022
2236 152.0  0.02545
2237 71.0  0.02332
2238 80.0  0.01708
2239 197.0  0.04333
2240 79.0  0.03169
2241 154.0  0.05256
2242 133.0  0.03821
2243 64.0  0.01775
2244 64.0  0.02182
2245 95.0  0.03191
2246 104.0  0.03279
2247 17.0  0.02047
2248 98.0  0.02714
2249 55.0  0.02136
2250 169.0  0.02606
2251 55.0  0.02725
2252 55.0  0.03466
2253 52.0  0.0197
2254 249.0  0.02238
2255 32.0  0.05609
2256 134.0  0.03046
2257 171.0  0.03737
2258 30.0  0.02092
2259 100.0  0.04818
2260 170.0  0.03914
2261 77.0  0.01796
2262 74.0  0.04094
2263 101.0  0.03085
2264 33.0  0.02452
2265 109.0  0.02699
2266 204.0  0.05898
2267 111.0  0.02356
2268 108.0  0.02069
2269 66.0  0.0181
2270 95.0  0.01859
2271 37.0  0.02513
2272 47.0  0.05522
2273 144.0  0.03998
2274 139.0  0.02577
2275 179.0  0.03404
2276 99.0  0.02577
2277 175.0  0.03503
2278 86.0  0.01781
2279 73.0  0.01949
2280 118.0  0.02981
2281 71.0  0.02542
2282 116.0  0.02614
2283 108.0  0.02341
2284 164.0  0.02384
2285 149.0  0.02575
2286 69.0  0.03719
2287 77.0  0.03119
2288 61.0  0.01945
2289 100.0  0.05735
2290 43.0  0.03525
2291 59.0  0.02016
2292 95.0  0.03732
2293 232.0  0.02845
2294 111.0  0.03675
2295 158.0  0.02576
2296 101.0  0.02869
2297 147.0  0.03753
2298 109.0  0.03934
2299 121.0  0.02787
2300 105.0  0.02169
2301 93.0  0.01822
2302 145.0  0.02254
2303 98.0  0.02553
2304 111.0  0.02704
2305 105.0  0.02304
2306 12.0  0.02461
2307 105.0  0.03016
2308 103.0  0.01932
2309 69.0  0.01814
2310 107.0  0.01729
2311 97.0  0.01977
2312 96.0  0.0337
2313 169.0  0.04096
2314 95.0  0.03031
2315 145.0  0.01981
2316 129.0  0.05125
2317 246.0  0.01795
2318 162.0  0.04249
2319 123.0  0.02083
2320 118.0  0.02349
2321 108.0  0.02938
2322 109.0  0.01766
2323 162.0  0.03643
2324 118.0  0.03681
2325 147.0  0.01997
2326 59.0  0.01961
2327 50.0  0.02278
2328 48.0  0.01969
2329 60.0  0.01936
2330 188.0  0.03773
2331 115.0  0.0166
2332 110.0  0.01766
2333 52.0  0.04931
2334 73.0  0.01882
2335 120.0  0.04512
2336 74.0  0.02555
2337 238.0  0.01567
2338 101.0  0.02642
2339 185.0  0.02887
2340 129.0  0.0225
2341 79.0  0.0189
2342 146.0  0.03185
2343 117.0  0.02432
2344 87.0  0.02001
2345 89.0  0.0278
2346 167.0  0.0192
2347 151.0  0.02398
2348 175.0  0.03076
2349 124.0  0.02066
2350 118.0  0.02115
2351 80.0  0.02009
2352 137.0  0.02532
2353 112.0  0.02644
2354 71.0  0.0367
2355 176.0  0.02619
2356 68.0  0.03191
2357 96.0  0.01519
2358 39.0  0.02413
2359 112.0  0.0215
2360 217.0  0.0696
2361 69.0  0.02202
2362 97.0  0.02435
2363 115.0  0.02121
2364 113.0  0.01982
2365 45.0  0.027
2366 62.0  0.01559
2367 105.0  0.01781
2368 94.0  0.03079
2369 198.0  0.01925
2370 67.0  0.02398
2371 48.0  0.03241
2372 238.0  0.02728
2373 213.0  0.01584
2374 50.0  0.03489
2375 65.0  0.02381
2376 140.0  0.02249
2377 160.0  0.01802
2378 88.0  0.02998
2379 133.0  0.0222
2380 55.0  0.01919
2381 121.0  0.03846
2382 181.0  0.03984
2383 107.0  0.01725
2384 13.0  0.01479
2385 103.0  0.03555
2386 112.0  0.04438
2387 129.0  0.02472
2388 115.0  0.02395
2389 185.0  0.033
2390 254.0  0.03573
2391 157.0  0.03185
2392 189.0  0.01558
2393 102.0  0.02909
2394 114.0  0.0194
2395 92.0  0.01753
2396 148.0  0.02796
2397 59.0  0.02472
2398 126.0  0.02626
2399 213.0  0.01927
2400 145.0  0.02744
2401 78.0  0.02326
2402 133.0  0.02474
2403 29.0  0.01922
2404 216.0  0.03474
2405 160.0  0.03304
2406 121.0  0.01988
2407 139.0  0.02653
2408 112.0  0.02324
2409 102.0  0.01686
2410 144.0  0.02981
2411 117.0  0.03326
2412 72.0  0.02264
2413 133.0  0.01514
2414 121.0  0.03277
2415 147.0  0.02965
2416 70.0  0.03382
2417 95.0  0.04141
2418 121.0  0.03037
2419 199.0  0.02298
2420 125.0  0.01681
2421 246.0  0.02772
2422 157.0  0.01609
2423 95.0  0.01595
2424 179.0  0.02586
2425 73.0  0.01651
2426 97.0  0.02211
2427 105.0  0.02562
2428 56.0  0.01921
2429 87.0  0.02007
2430 168.0  0.02193
2431 184.0  0.02527
2432 179.0  0.01355
2433 123.0  0.01864
2434 152.0  0.02229
2435 24.0  0.01615
2436 73.0  0.02036
2437 144.0  0.03874
2438 231.0  0.03917
2439 107.0  0.02902
2440 222.0  0.0383
2441 48.0  0.0164
2442 98.0  0.01747
2443 55.0  0.01925
2444 184.0  0.01922
2445 176.0  0.02854
2446 144.0  0.02936
2447 106.0  0.02724
2448 135.0  0.03654
2449 120.0  0.02096
2450 218.0  0.0286
2451 114.0  0.03024
2452 185.0  0.01811
2453 98.0  0.01396
2454 75.0  0.03541
2455 168.0  0.02792
2456 216.0  0.0288
2457 64.0  0.01855
2458 79.0  0.01958
2459 175.0  0.02482
2460 132.0  0.02233
2461 152.0  0.02181
2462 156.0  0.02543
2463 71.0  0.01601
2464 174.0  0.01878
2465 112.0  0.02614
2466 90.0  0.01952
2467 154.0  0.01901
2468 184.0  0.02315
2469 251.0  0.06453
2470 118.0  0.01884
2471 136.0  0.02837
2472 124.0  0.02533
2473 47.0  0.01695
2474 118.0  0.02151
2475 137.0  0.0284
2476 117.0  0.02344
2477 156.0  0.02041
2478 226.0  0.02726
2479 103.0  0.01708
2480 323.0  0.02344
2481 121.0  0.02196
2482 102.0  0.01519
2483 94.0  0.0268
2484 117.0  0.02674
2485 187.0  0.02321
2486 101.0  0.02334
2487 126.0  0.03325
2488 280.0  0.03958
2489 152.0  0.01533
2490 117.0  0.03522
2491 77.0  0.02295
2492 136.0  0.04589
2493 163.0  0.03001
2494 171.0  0.0219
2495 127.0  0.01876
2496 80.0  0.0175
2497 54.0  0.02218
2498 64.0  0.01405
2499 166.0  0.05002
2500 124.0  0.02043
2501 235.0  0.02128
2502 162.0  0.01754
2503 108.0  0.03532
2504 168.0  0.01882
2505 187.0  0.02018
2506 147.0  0.01855
2507 166.0  0.03491
2508 69.0  0.02252
2509 127.0  0.03445
2510 114.0  0.01902
2511 59.0  0.02011
2512 112.0  0.02353
2513 55.0  0.01822
2514 185.0  0.01773
2515 142.0  0.02247
2516 121.0  0.02685
2517 135.0  0.01881
2518 145.0  0.02374
2519 93.0  0.02385
2520 100.0  0.01963
2521 161.0  0.02818
2522 188.0  0.02233
2523 132.0  0.03123
2524 237.0  0.02705
2525 149.0  0.01604
2526 128.0  0.01632
2527 95.0  0.01611
2528 61.0  0.02161
2529 68.0  0.02007
2530 174.0  0.01801
2531 174.0  0.02865
2532 141.0  0.01697
2533 191.0  0.05109
2534 224.0  0.02011
2535 146.0  0.02477
2536 173.0  0.01858
2537 131.0  0.01714
2538 167.0  0.03678
2539 180.0  0.02388
2540 161.0  0.02312
2541 135.0  0.01913
2542 113.0  0.02093
2543 162.0  0.03468
2544 145.0  0.02479
2545 103.0  0.02443
2546 55.0  0.01289
2547 203.0  0.03662
2548 174.0  0.02194
2549 119.0  0.0372
2550 159.0  0.0398
2551 202.0  0.04272
2552 168.0  0.0294
2553 124.0  0.02656
2554 175.0  0.02058
2555 200.0  0.02347
2556 112.0  0.03353
2557 251.0  0.03508
2558 74.0  0.02577
2559 196.0  0.0314
2560 223.0  0.01343
2561 135.0  0.02357
2562 121.0  0.03336
2563 111.0  0.02734
2564 151.0  0.03588
2565 97.0  0.01345
2566 59.0  0.02118
2567 182.0  0.02847
2568 72.0  0.03448
2569 152.0  0.02283
2570 132.0  0.04692
2571 86.0  0.01445
2572 255.0  0.0496
2573 100.0  0.03456
2574 59.0  0.01462
2575 156.0  0.0259
2576 172.0  0.01321
2577 118.0  0.01677
2578 152.0  0.03311
2579 52.0  0.02662
2580 202.0  0.01926
2581 82.0  0.02539
2582 166.0  0.03315
2583 329.0  0.02314
2584 91.0  0.02552
2585 196.0  0.05255
2586 140.0  0.01934
2587 102.0  0.04135
2588 59.0  0.02717
2589 144.0  0.02201
2590 98.0  0.02003
2591 107.0  0.01625
2592 43.0  0.03022
2593 150.0  0.01871
2594 222.0  0.02892
2595 99.0  0.01371
2596 161.0  0.01475
2597 280.0  0.01402
2598 129.0  0.01858
2599 103.0  0.02537
2600 111.0  0.02582
2601 120.0  0.02455
2602 68.0  0.01859
2603 76.0  0.01347
2604 206.0  0.03567
2605 207.0  0.02917
2606 53.0  0.03487
2607 116.0  0.0259
2608 37.0  0.02321
2609 113.0  0.01281
2610 108.0  0.04709
2611 66.0  0.02663
2612 130.0  0.01366
2613 99.0  0.01938
2614 24.0  0.01806
2615 295.0  0.02188
2616 85.0  0.02584
2617 74.0  0.02412
2618 201.0  0.03162
2619 237.0  0.0164
2620 213.0  0.01937
2621 121.0  0.01674
2622 157.0  0.01887
2623 50.0  0.03577
2624 132.0  0.03102
2625 110.0  0.03663
2626 82.0  0.01566
2627 129.0  0.02092
2628 183.0  0.01461
2629 202.0  0.01616
2630 96.0  0.03182
2631 64.0  0.0155
2632 199.0  0.01471
2633 73.0  0.02372
2634 165.0  0.02475
2635 50.0  0.0163
2636 128.0  0.02411
2637 266.0  0.02052
2638 79.0  0.02728
2639 150.0  0.02123
2640 187.0  0.03082
2641 169.0  0.01475
2642 64.0  0.02489
2643 215.0  0.01992
2644 126.0  0.02038
2645 121.0  0.01638
2646 162.0  0.01751
2647 71.0  0.02113
2648 231.0  0.03802
2649 98.0  0.01538
2650 250.0  0.01418
2651 141.0  0.02252
2652 127.0  0.03248
2653 120.0  0.02449
2654 202.0  0.02241
2655 38.0  0.01699
2656 131.0  0.01865
2657 91.0  0.02376
2658 87.0  0.0362
2659 85.0  0.03697
2660 138.0  0.01485
2661 167.0  0.0159
2662 227.0  0.01628
2663 187.0  0.0143
2664 80.0  0.02224
2665 118.0  0.02119
2666 96.0  0.01661
2667 207.0  0.02859
2668 181.0  0.01882
2669 74.0  0.0164
2670 91.0  0.02813
2671 99.0  0.02172
2672 111.0  0.02553
2673 148.0  0.01531
2674 149.0  0.03578
2675 150.0  0.04605
2676 94.0  0.01971
2677 325.0  0.02707
2678 112.0  0.02247
2679 154.0  0.02534
2680 103.0  0.02948
2681 131.0  0.02714
2682 114.0  0.03557
2683 125.0  0.03488
2684 139.0  0.02144
2685 229.0  0.01737
2686 142.0  0.02274
2687 134.0  0.02204
2688 229.0  0.02613
2689 170.0  0.02176
2690 206.0  0.03483
2691 124.0  0.01281
2692 14.0  0.01673
2693 197.0  0.01655
2694 165.0  0.02474
2695 159.0  0.02332
2696 199.0  0.02391
2697 120.0  0.02478
2698 225.0  0.03486
2699 194.0  0.02554
2700 207.0  0.02555
2701 184.0  0.01678
2702 185.0  0.01326
2703 102.0  0.02187
2704 92.0  0.03489
2705 94.0  0.02323
2706 101.0  0.01582
2707 137.0  0.02069
2708 147.0  0.03066
2709 225.0  0.04462
2710 202.0  0.01561
2711 178.0  0.02877
2712 71.0  0.01941
2713 119.0  0.01971
2714 170.0  0.02285
2715 107.0  0.04199
2716 101.0  0.01652
2717 161.0  0.02354
2718 92.0  0.01538
2719 195.0  0.01386
2720 134.0  0.0245
2721 104.0  0.02282
2722 121.0  0.01205
2723 86.0  0.0163
2724 49.0  0.01864
2725 147.0  0.03182
2726 256.0  0.01461
2727 145.0  0.01854
2728 102.0  0.04021
2729 52.0  0.01425
2730 165.0  0.0225
2731 180.0  0.02361
2732 202.0  0.01732
2733 114.0  0.01856
2734 79.0  0.01572
2735 199.0  0.01805
2736 73.0  0.01479
2737 150.0  0.01994
2738 126.0  0.03706
2739 154.0  0.02126
2740 160.0  0.01598
2741 18.0  0.01636
2742 174.0  0.03905
2743 86.0  0.01466
2744 131.0  0.02128
2745 94.0  0.02274
2746 182.0  0.02087
2747 31.0  0.01907
2748 85.0  0.02229
2749 203.0  0.01572
2750 142.0  0.02261
2751 335.0  0.01888
2752 98.0  0.01894
2753 192.0  0.0295
2754 136.0  0.01915
2755 174.0  0.03227
2756 143.0  0.03244
2757 188.0  0.02604
2758 119.0  0.01722
2759 81.0  0.01882
2760 212.0  0.02703
2761 106.0  0.02
2762 139.0  0.01267
2763 29.0  0.01505
2764 98.0  0.01881
2765 117.0  0.02504
2766 61.0  0.0143
2767 96.0  0.0325
2768 141.0  0.02422
2769 196.0  0.04185
2770 90.0  0.02651
2771 29.0  0.01922
2772 93.0  0.02061
2773 139.0  0.0225
2774 89.0  0.01234
2775 126.0  0.02532
2776 98.0  0.01335
2777 95.0  0.01735
2778 133.0  0.01551
2779 188.0  0.02444
2780 196.0  0.02456
2781 190.0  0.02134
2782 52.0  0.0161
2783 102.0  0.03165
2784 178.0  0.01758
2785 62.0  0.01779
2786 98.0  0.01627
2787 66.0  0.01739
2788 176.0  0.0107
2789 127.0  0.02194
2790 101.0  0.01699
2791 111.0  0.03072
2792 78.0  0.01698
2793 87.0  0.01871
2794 221.0  0.01924
2795 163.0  0.01489
2796 179.0  0.02308
2797 39.0  0.01209
2798 186.0  0.01282
2799 229.0  0.02247
2800 143.0  0.02672
2801 71.0  0.01864
2802 160.0  0.03774
2803 294.0  0.01472
2804 172.0  0.02083
2805 80.0  0.01192
2806 64.0  0.01903
2807 180.0  0.02931
2808 246.0  0.01478
2809 232.0  0.0126
2810 240.0  0.03037
2811 261.0  0.03475
2812 426.0  0.01899
2813 87.0  0.06456
2814 112.0  0.01657
2815 130.0  0.01467
2816 68.0  0.01741
2817 148.0  0.02263
2818 232.0  0.01743
2819 130.0  0.03348
2820 235.0  0.01848
2821 190.0  0.02056
2822 77.0  0.0194
2823 107.0  0.01937
2824 194.0  0.02089
2825 136.0  0.02373
2826 100.0  0.02063
2827 222.0  0.01918
2828 250.0  0.0124
2829 41.0  0.01475
2830 187.0  0.02943
2831 131.0  0.02424
2832 202.0  0.04319
2833 75.0  0.01307
2834 144.0  0.02938
2835 152.0  0.01709
2836 132.0  0.01301
2837 178.0  0.01527
2838 88.0  0.01567
2839 147.0  0.03059
2840 203.0  0.02435
2841 78.0  0.01478
2842 114.0  0.02385
2843 205.0  0.02
2844 155.0  0.02297
2845 85.0  0.01594
2846 96.0  0.04204
2847 160.0  0.02823
2848 50.0  0.01329
2849 210.0  0.02062
2850 19.0  0.01204
2851 9.0  0.02977
2852 97.0  0.0155
2853 83.0  0.01847
2854 131.0  0.02216
2855 262.0  0.02062
2856 239.0  0.0389
2857 239.0  0.01298
2858 217.0  0.01864
2859 182.0  0.01382
2861 158.0  0.01874
2862 201.0  0.01819
2863 149.0  0.03546
2864 118.0  0.01992
2865 137.0  0.03716
2866 152.0  0.02396
2867 136.0  0.01243
2868 97.0  0.01752
2869 44.0  0.01627
2870 262.0  0.02187
2871 143.0  0.01568
2872 65.0  0.03009
2873 195.0  0.02146
2874 181.0  0.02792
2875 232.0  0.01223
2876 29.0  0.0166
2877 265.0  0.03576
2878 218.0  0.0446
2879 293.0  0.01922
2880 112.0  0.0248
2881 131.0  0.0171
2882 135.0  0.01405
2883 116.0  0.03358
2884 153.0  0.01246
2885 161.0  0.01534
2886 66.0  0.01386
2887 109.0  0.03162
2888 144.0  0.02489
2889 211.0  0.01229
2890 143.0  0.01481
2891 73.0  0.01536
2892 267.0  0.02005
2893 221.0  0.02813
2894 78.0  0.02364
2895 180.0  0.02153
2896 73.0  0.01498
2897 103.0  0.02081
2898 129.0  0.02557
2899 170.0  0.02654
2900 39.0  0.01409
2901 269.0  0.02039
2902 33.0  0.01458
2903 117.0  0.01275
2904 149.0  0.03516
2905 162.0  0.01974
2906 150.0  0.01989
2907 39.0  0.01529
2908 305.0  0.02074
2909 59.0  0.02447
2910 108.0  0.01212
2911 42.0  0.02209
2912 165.0  0.02008
2913 124.0  0.02062
2914 145.0  0.01319
2915 305.0  0.01737
2916 42.0  0.02035
2917 49.0  0.02017
2918 232.0  0.03336
2919 335.0  0.01166
2920 154.0  0.01558
2921 102.0  0.02204
2922 109.0  0.01618
2923 170.0  0.01649
2924 135.0  0.0153
2925 381.0  0.02275
2926 110.0  0.01739
2927 276.0  0.01637
2928 174.0  0.01905
2929 129.0  0.01327
2930 153.0  0.0213
2931 182.0  0.02417
2932 195.0  0.03092
2933 73.0  0.02205
2934 62.0  0.02674
2935 175.0  0.01878
2936 111.0  0.01379
2937 201.0  0.02683
2938 179.0  0.02777
2939 96.0  0.01395
2940 186.0  0.01752
2941 252.0  0.02414
2942 89.0  0.01303
2943 57.0  0.01513
2944 252.0  0.01228
2945 166.0  0.01582
2946 66.0  0.01679
2947 179.0  0.03188
2948 141.0  0.0121
2949 154.0  0.01471
2950 279.0  0.01212
2951 110.0  0.01772
2952 96.0  0.01875
2953 128.0  0.0107
2954 140.0  0.01714
2955 157.0  0.02828
2956 151.0  0.01459
2957 138.0  0.01318
2958 34.0  0.0166
2959 231.0  0.01753
2960 237.0  0.01328
2961 186.0  0.01843
2962 152.0  0.01837
2963 121.0  0.01173
2964 306.0  0.02139
2965 119.0  0.01198
2966 194.0  0.01783
2967 51.0  0.01392
2968 268.0  0.02428
2969 190.0  0.01776
2970 80.0  0.01511
2971 185.0  0.01557
2972 29.0  0.0198
2973 234.0  0.01203
2974 280.0  0.01401
2975 35.0  0.02143
2976 46.0  0.02118
2977 47.0  0.01386
2978 213.0  0.02249
2979 136.0  0.01786
2980 162.0  0.01916
2981 241.0  0.01536
2982 137.0  0.01378
2983 219.0  0.02006
2984 165.0  0.0201
2985 22.0  0.02232
2986 190.0  0.01902
2987 171.0  0.02231
2988 131.0  0.0132
2989 74.0  0.01652
2990 87.0  0.02228
2991 29.0  0.01532
2992 242.0  0.01453
2993 179.0  0.03934
2994 66.0  0.01186
2995 121.0  0.01355
2996 171.0  0.01571
2997 165.0  0.01874
2998 11.0  0.02138
2999 207.0  0.02627
3000 203.0  0.01954
3001 116.0  0.01232
3002 180.0  0.02095
3003 172.0  0.01447
3004 189.0  0.01781
3005 60.0  0.01076
3006 181.0  0.02639
3007 191.0  0.01471
3008 52.0  0.0261
3009 145.0  0.01583
3010 202.0  0.01376
3011 142.0  0.02537
3012 153.0  0.01091
3013 99.0  0.01863
3014 200.0  0.01217
3015 224.0  0.02159
3016 200.0  0.01956
3017 89.0  0.03032
3018 188.0  0.03043
3019 120.0  0.01322
3020 139.0  0.01095
3021 259.0  0.0115
3022 76.0  0.01027
3023 243.0  0.0169
3024 139.0  0.01589
3025 106.0  0.02007
3026 164.0  0.02494
3027 61.0  0.02174
3028 261.0  0.01813
3029 155.0  0.02231
3030 95.0  0.01786
3031 143.0  0.02954
3032 48.0  0.02896
3033 129.0  0.02649
3034 218.0  0.01048
3035 41.0  0.01612
3036 57.0  0.01332
3037 139.0  0.01697
3038 160.0  0.01721
3039 35.0  0.02254
3040 240.0  0.01375
3041 193.0  0.0158
3042 95.0  0.0207
3043 137.0  0.01951
3044 164.0  0.01634
3045 189.0  0.01753
3046 353.0  0.0113
3047 192.0  0.02743
3048 328.0  0.02914
3049 52.0  0.01742
3050 135.0  0.02977
3051 220.0  0.01417
3052 114.0  0.024
3053 88.0  0.01909
3054 112.0  0.01059
3055 66.0  0.01545
3056 114.0  0.01204
3057 33.0  0.02471
3058 184.0  0.01105
3059 156.0  0.01917
3060 144.0  0.0274
3061 167.0  0.02627
3063 324.0  0.02062
3064 143.0  0.02037
3065 233.0  0.03075
3066 41.0  0.02606
3067 83.0  0.01473
3068 158.0  0.01928
3069 142.0  0.02153
3070 113.0  0.01634
3071 41.0  0.01892
3072 263.0  0.01325
3073 109.0  0.0145
3074 182.0  0.01639
3075 143.0  0.04295
3076 195.0  0.01377
3077 125.0  0.01423
3078 153.0  0.01562
3079 80.0  0.0277
3080 226.0  0.02217
3081 59.0  0.02092
3082 67.0  0.02033
3083 65.0  0.02932
3084 193.0  0.01414
3085 271.0  0.01606
3086 33.0  0.01898
3087 200.0  0.016
3088 28.0  0.01122
3089 220.0  0.0135
3090 164.0  0.01154
3091 188.0  0.03124
3092 154.0  0.02102
3093 153.0  0.01202
3094 133.0  0.01506
3095 231.0  0.01535
3096 28.0  0.0174
3097 112.0  0.01774
3098 432.0  0.01267
3099 131.0  0.02703
3100 21.0  0.02014
3101 48.0  0.02295
3102 61.0  0.01487
3103 64.0  0.02092
3104 145.0  0.01598
3105 100.0  0.01036
3106 60.0  0.01116
3107 105.0  0.01924
3108 91.0  0.0135
3109 184.0  0.02072
3110 170.0  0.01538
3111 277.0  0.01631
3112 12.0  0.0238
3113 109.0  0.01732
3114 97.0  0.01185
3115 131.0  0.02421
3116 208.0  0.01391
3117 148.0  0.01102
3118 123.0  0.01465
3119 143.0  0.01592
3120 33.0  0.01673
3121 89.0  0.02146
3122 122.0  0.01781
3123 173.0  0.01596
3124 183.0  0.01716
3125 126.0  0.01563
3126 174.0  0.01575
3127 127.0  0.01355
3128 136.0  0.03988
3129 107.0  0.01725
3130 74.0  0.02221
3131 125.0  0.01208
3133 149.0  0.01927
3134 108.0  0.01509
3135 242.0  0.03198
3136 161.0  0.01564
3137 135.0  0.01515
3138 184.0  0.01531
3139 115.0  0.00996
3140 146.0  0.01183
3141 125.0  0.01697
3142 162.0  0.02351
3143 159.0  0.02186
3144 72.0  0.01471
3145 31.0  0.01229
3146 261.0  0.01739
3147 127.0  0.02419
3148 119.0  0.01581
3149 56.0  0.01247
3150 108.0  0.01483
3151 93.0  0.01401
3152 80.0  0.02159
3153 8.0  0.01443
3154 96.0  0.0137
3155 52.0  0.01099
3156 5.0  0.02226
3157 169.0  0.01318
3158 164.0  0.0157
3159 36.0  0.02433
3160 214.0  0.01867
3161 106.0  0.01973
3162 86.0  0.02175
3163 82.0  0.01311
3164 131.0  0.01552
3165 165.0  0.01685
3166 106.0  0.01476
3167 266.0  0.0171
3168 209.0  0.01806
3169 235.0  0.01451
3170 268.0  0.01945
3171 120.0  0.01749
3172 92.0  0.02104
3173 84.0  0.01312
3174 168.0  0.01672
3175 37.0  0.01431
3176 286.0  0.01817
3177 69.0  0.01554
3178 24.0  0.0198
3179 176.0  0.01943
3180 319.0  0.02273
3181 161.0  0.0166
3182 116.0  0.02507
3183 223.0  0.01694
3184 257.0  0.02813
3185 147.0  0.02552
3186 139.0  0.01935
3187 91.0  0.01182
3188 56.0  0.01361
3189 104.0  0.01295
3190 96.0  0.017
3191 250.0  0.03304
3192 117.0  0.01523
3193 224.0  0.01635
3194 183.0  0.01464
3195 186.0  0.02533
3196 109.0  0.02031
3197 144.0  0.00944
3198 143.0  0.0122
3199 209.0  0.02298
3200 231.0  0.01091
3201 84.0  0.01247
3202 65.0  0.01523
3203 122.0  0.01145
3204 100.0  0.0145
3205 168.0  0.00871
3206 235.0  0.03385
3207 238.0  0.01719
3208 68.0  0.019
3209 156.0  0.01747
3210 201.0  0.0178
3211 228.0  0.01252
3212 299.0  0.02038
3213 51.0  0.01706
3214 74.0  0.01495
3215 88.0  0.01789
3216 193.0  0.01447
3217 102.0  0.01918
3218 219.0  0.02367
3219 255.0  0.0088
3220 95.0  0.00975
3221 105.0  0.01882
3222 138.0  0.01863
3223 59.0  0.01245
3224 37.0  0.01431
3225 144.0  0.01595
3226 187.0  0.01176
3227 42.0  0.0104
3228 86.0  0.01529
3229 73.0  0.0168
3230 71.0  0.01356
3231 147.0  0.02396
3232 105.0  0.01636
3233 182.0  0.01295
3234 129.0  0.01495
3235 23.0  0.01725
3236 100.0  0.01223
3237 141.0  0.01682
3238 224.0  0.01783
3239 88.0  0.0111
3240 94.0  0.01343
3241 124.0  0.01265
3242 143.0  0.01101
3243 120.0  0.02874
3244 219.0  0.01123
3245 64.0  0.01981
3246 84.0  0.0227
3247 180.0  0.03142
3248 58.0  0.01014
3249 262.0  0.02235
3250 104.0  0.01885
3251 119.0  0.01858
3252 87.0  0.01424
3253 160.0  0.01227
3254 168.0  0.01244
3255 100.0  0.01665
3256 138.0  0.01318
3257 133.0  0.0135
3258 48.0  0.01281
3259 100.0  0.03259
3260 5.0  0.02183
3261 187.0  0.01304
3262 256.0  0.0102
3263 157.0  0.01695
3264 4.0  0.01535
3265 43.0  0.01353
3266 144.0  0.01182
3267 64.0  0.01837
3268 144.0  0.02135
3269 175.0  0.02595
3270 109.0  0.01604
3271 352.0  0.01577
3272 182.0  0.01515
3273 120.0  0.0135
3274 94.0  0.01206
3275 73.0  0.01117
3276 130.0  0.01313
3277 170.0  0.01183
3278 101.0  0.0141
3279 290.0  0.01861
3280 216.0  0.01137
3281 252.0  0.01277
3282 66.0  0.01226
3283 111.0  0.01415
3284 236.0  0.01317
3285 139.0  0.01377
3286 180.0  0.01461
3287 156.0  0.01003
3288 121.0  0.00984
3289 185.0  0.03399
3290 208.0  0.01759
3291 160.0  0.02016
3292 156.0  0.01645
3293 149.0  0.01536
3294 209.0  0.0168
3295 183.0  0.01146
3296 96.0  0.0129
3297 143.0  0.01533
3298 25.0  0.01542
3299 62.0  0.01188
3300 153.0  0.02197
3301 160.0  0.01305
3302 94.0  0.01291
3303 106.0  0.01982
3304 110.0  0.01114
3305 82.0  0.01343
3306 96.0  0.01961
3307 136.0  0.0193
3308 124.0  0.02814
3309 116.0  0.01165
3310 136.0  0.01297
3311 174.0  0.01762
3312 267.0  0.01829
3313 137.0  0.01533
3314 211.0  0.01814
3315 246.0  0.0124
3316 137.0  0.01975
3317 166.0  0.01489
3318 130.0  0.01204
3319 190.0  0.01021
3320 93.0  0.01715
3321 185.0  0.01951
3322 170.0  0.01882
3323 94.0  0.01307
3324 218.0  0.01155
3325 290.0  0.01524
3326 82.0  0.05026
3327 159.0  0.01933
3328 71.0  0.01149
3329 26.0  0.02791
3330 232.0  0.02483
3331 137.0  0.02633
3332 98.0  0.01885
3333 70.0  0.01211
3334 171.0  0.01771
3335 152.0  0.02156
3336 141.0  0.01632
3337 127.0  0.01106
3338 101.0  0.01337
3340 34.0  0.01064
3341 17.0  0.01443
3342 125.0  0.01265
3343 194.0  0.01771
3344 138.0  0.01851
3345 240.0  0.01031
3346 152.0  0.0179
3347 70.0  0.01999
3348 84.0  0.0168
3349 379.0  0.01419
3350 114.0  0.01794
3351 86.0  0.0099
3352 117.0  0.01111
3353 101.0  0.0137
3354 151.0  0.01871
3355 251.0  0.01554
3356 117.0  0.01233
3357 126.0  0.02365
3358 432.0  0.0173
3359 247.0  0.03444
3360 191.0  0.01591
3361 13.0  0.01648
3362 3.0  0.01413
3363 101.0  0.02522
3364 74.0  0.01201
3365 183.0  0.01421
3366 222.0  0.01494
3367 40.0  0.01326
3368 92.0  0.01609
3369 165.0  0.01391
3370 192.0  0.01197
3371 77.0  0.01126
3372 42.0  0.01166
3373 77.0  0.01024
3374 82.0  0.02017
3375 117.0  0.01198
3376 39.0  0.01567
3377 267.0  0.01242
3378 120.0  0.01327
3379 113.0  0.00946
3380 122.0  0.01147
3381 125.0  0.01583
3382 60.0  0.01064
3383 230.0  0.01238
3384 154.0  0.01601
3385 55.0  0.01425
3386 128.0  0.0126
3387 78.0  0.01249
3388 74.0  0.02764
3389 119.0  0.01459
3390 85.0  0.01623
3391 101.0  0.02051
3392 278.0  0.01404
3393 95.0  0.01807
3394 293.0  0.01701
3395 143.0  0.03181
3396 267.0  0.01215
3397 153.0  0.01282
3398 125.0  0.01784
3399 264.0  0.01248
3400 184.0  0.00809
3401 45.0  0.01414
3402 151.0  0.01683
3403 127.0  0.01046
3404 106.0  0.02205
3405 115.0  0.00961
3406 178.0  0.02409
3407 346.0  0.01658
3408 243.0  0.01846
3409 214.0  0.01305
3410 80.0  0.01485
3411 40.0  0.00919
3412 120.0  0.03137
3413 156.0  0.01379
3414 81.0  0.01179
3415 74.0  0.02631
3416 172.0  0.01543
3417 167.0  0.01476
3418 165.0  0.01939
3419 84.0  0.01476
3420 130.0  0.01175
3421 16.0  0.01173
3422 94.0  0.01087
3423 83.0  0.01198
3424 112.0  0.02067
3426 125.0  0.01284
3427 137.0  0.01713
3428 101.0  0.01218
3429 193.0  0.01676
3430 113.0  0.01206
3431 154.0  0.01585
3432 158.0  0.01526
3433 82.0  0.00966
3434 149.0  0.01805
3435 310.0  0.00941
3436 56.0  0.02251
3437 119.0  0.01312
3438 114.0  0.01772
3439 178.0  0.00996
3440 171.0  0.0221
3441 142.0  0.01196
3442 239.0  0.02729
3443 224.0  0.01726
3444 90.0  0.014
3445 221.0  0.01768
3446 186.0  0.03995
3447 156.0  0.02592
3448 144.0  0.02451
3449 84.0  0.01732
3450 138.0  0.01586
3451 35.0  0.01147
3452 292.0  0.03533
3453 73.0  0.01545
3454 35.0  0.00908
3455 101.0  0.02237
3456 109.0  0.00823
3457 150.0  0.00913
3459 116.0  0.01699
3460 143.0  0.01939
3461 240.0  0.01765
3462 114.0  0.03169
3463 93.0  0.01273
3464 251.0  0.01519
3465 120.0  0.03803
3466 39.0  0.00936
3467 92.0  0.02098
3468 126.0  0.01478
3469 29.0  0.01502
3470 123.0  0.01649
3471 25.0  0.04013
3472 41.0  0.01678
3473 63.0  0.00931
3474 65.0  0.01423
3475 107.0  0.0104
3476 105.0  0.01021
3477 211.0  0.01436
3478 91.0  0.0167
3479 87.0  0.02265
3480 35.0  0.01158
3481 242.0  0.019
3482 195.0  0.01518
3483 192.0  0.01102
3484 148.0  0.01273
3485 188.0  0.01494
3486 24.0  0.01935
3487 126.0  0.00935
3488 206.0  0.01413
3489 84.0  0.02135
3490 142.0  0.02021
3491 40.0  0.01236
3492 315.0  0.01689
3493 257.0  0.03018
3494 187.0  0.0255
3495 59.0  0.01818
3496 77.0  0.01294
3497 56.0  0.01666
3498 100.0  0.01865
3499 146.0  0.01347
3500 384.0  0.01453
3501 56.0  0.01526
3502 127.0  0.01409
3503 176.0  0.02017
3504 175.0  0.01029
3505 4.0  0.01949
3506 233.0  0.02051
3507 129.0  0.00905
3508 272.0  0.01145
3509 61.0  0.01012
3510 108.0  0.01346
3511 51.0  0.01193
3512 97.0  0.01036
3513 115.0  0.01056
3514 133.0  0.00884
3515 114.0  0.01592
3516 31.0  0.01089
3517 118.0  0.01539
3518 54.0  0.02767
3519 204.0  0.01383
3520 90.0  0.00892
3521 89.0  0.01779
3522 126.0  0.01943
3523 138.0  0.01301
3524 124.0  0.01052
3525 126.0  0.01087
3526 165.0  0.01185
3527 153.0  0.00914
3528 188.0  0.01619
3529 58.0  0.01259
3530 290.0  0.00918
3531 40.0  0.0134
3532 106.0  0.01345
3533 163.0  0.02202
3534 168.0  0.02152
3536 16.0  0.01044
3537 126.0  0.01449
3538 42.0  0.01543
3539 106.0  0.01569
3540 104.0  0.02628
3541 51.0  0.01767
3542 53.0  0.0145
3543 92.0  0.01021
3544 128.0  0.02089
3545 101.0  0.01033
3546 178.0  0.01549
3547 231.0  0.01377
3548 52.0  0.019
3549 98.0  0.01211
3550 217.0  0.01252
3551 78.0  0.00858
3552 124.0  0.01283
3553 225.0  0.01025
3554 111.0  0.01981
3555 25.0  0.01369
3556 105.0  0.01102
3557 167.0  0.02432
3558 147.0  0.01233
3559 164.0  0.01144
3560 147.0  0.01866
3561 166.0  0.02056
3562 132.0  0.01361
3563 75.0  0.01007
3564 40.0  0.00933
3565 53.0  0.00836
3566 261.0  0.01507
3567 150.0  0.00808
3568 136.0  0.01493
3569 149.0  0.01478
3570 101.0  0.0115
3571 211.0  0.01145
3572 161.0  0.01563
3573 147.0  0.0083
3574 46.0  0.01582
3575 77.0  0.01559
3576 223.0  0.01768
3577 61.0  0.01143
3578 196.0  0.00927
3579 111.0  0.01454
3580 87.0  0.01705
3581 100.0  0.00953
3582 57.0  0.00908
3583 80.0  0.01766
3584 22.0  0.01317
3585 115.0  0.01062
3586 123.0  0.01357
3587 262.0  0.02896
3588 93.0  0.02001
3589 44.0  0.01545
3590 57.0  0.01561
3591 142.0  0.01327
3592 129.0  0.00825
3593 124.0  0.01111
3594 109.0  0.01399
3595 137.0  0.00921
3596 164.0  0.01454
3597 111.0  0.01207
3599 58.0  0.00844
3600 94.0  0.00876
3601 160.0  0.01528
3602 114.0  0.01429
3603 127.0  0.01789
3604 177.0  0.00876
3605 252.0  0.01218
3606 93.0  0.02085
3607 47.0  0.01092
3608 188.0  0.01733
3609 146.0  0.01113
3610 67.0  0.0096
3611 210.0  0.01076
3612 177.0  0.01542
3613 395.0  0.01124
3614 187.0  0.01453
3615 344.0  0.01519
3616 143.0  0.02239
3617 124.0  0.01224
3618 183.0  0.01161
3619 79.0  0.0156
3620 20.0  0.01939
3621 72.0  0.01185
3622 92.0  0.03045
3623 108.0  0.01231
3624 136.0  0.02165
3625 93.0  0.01345
3626 198.0  0.0154
3627 277.0  0.01366
3628 198.0  0.01204
3629 144.0  0.01335
3630 142.0  0.02026
3631 42.0  0.01333
3632 77.0  0.01106
3633 110.0  0.01219
3634 131.0  0.00854
3635 108.0  0.01821
3636 338.0  0.01646
3637 21.0  0.00946
3638 160.0  0.01373
3639 89.0  0.01309
3640 103.0  0.01303
3641 241.0  0.00846
3642 78.0  0.01228
3643 84.0  0.0146
3644 40.0  0.01488
3645 76.0  0.01518
3646 189.0  0.01709
3647 133.0  0.00749
3648 216.0  0.00975
3649 103.0  0.00764
3650 69.0  0.0113
3651 99.0  0.01139
3652 81.0  0.0216
3653 209.0  0.01256
3654 113.0  0.01424
3655 91.0  0.01672
3656 68.0  0.02387
3657 129.0  0.01369
3658 55.0  0.01395
3659 48.0  0.01936
3660 145.0  0.02826
3661 63.0  0.01483
3662 331.0  0.01552
3663 85.0  0.01153
3664 47.0  0.01595
3665 239.0  0.01411
3666 197.0  0.01255
3667 22.0  0.0156
3668 24.0  0.01731
3669 100.0  0.01511
3670 98.0  0.02259
3671 126.0  0.01469
3672 80.0  0.02004
3673 201.0  0.01612
3674 208.0  0.01149
3676 188.0  0.0084
3677 179.0  0.01321
3678 309.0  0.00938
3679 95.0  0.01255
3680 48.0  0.02545
3681 210.0  0.01495
3682 129.0  0.01009
3683 189.0  0.01314
3684 44.0  0.01032
3685 196.0  0.00978
3686 101.0  0.01676
3687 232.0  0.01879
3688 78.0  0.01008
3689 101.0  0.01483
3691 159.0  0.01386
3692 75.0  0.01355
3693 100.0  0.00987
3694 219.0  0.01884
3695 35.0  0.01834
3697 111.0  0.02087
3698 97.0  0.01175
3699 180.0  0.02177
3700 106.0  0.01035
3701 45.0  0.02137
3702 137.0  0.01391
3703 85.0  0.01845
3704 102.0  0.02408
3705 138.0  0.01481
3706 256.0  0.01396
3707 104.0  0.02301
3708 104.0  0.01198
3709 68.0  0.0113
3710 191.0  0.01383
3711 67.0  0.00904
3712 139.0  0.01283
3713 95.0  0.01751
3714 170.0  0.0090
3715 147.0  0.01598
3716 146.0  0.00795
3717 102.0  0.01523
3718 76.0  0.01171
3719 209.0  0.00969
3720 132.0  0.01495
3721 122.0  0.02558
3722 34.0  0.01342
3723 54.0  0.01449
3724 111.0  0.01116
3725 182.0  0.03159
3726 94.0  0.01734
3727 81.0  0.01474
3728 118.0  0.00993
3729 230.0  0.01119
3730 68.0  0.01145
3731 115.0  0.01314
3732 190.0  0.00743
3733 111.0  0.01146
3734 95.0  0.01173
3735 68.0  0.01564
3736 132.0  0.01293
3737 43.0  0.01206
3738 149.0  0.01314
3739 46.0  0.0147
3740 140.0  0.02133
3741 200.0  0.00856
3742 196.0  0.01416
3743 262.0  0.0164
3744 98.0  0.01394
3745 107.0  0.00707
3746 98.0  0.01292
3747 162.0  0.01051
3748 58.0  0.00896
3749 46.0  0.01011
3750 162.0  0.01447
3752 35.0  0.01302
3753 317.0  0.02829
3754 71.0  0.01149
3755 191.0  0.01604
3756 92.0  0.00847
3757 38.0  0.00835
3759 36.0  0.00768
3760 129.0  0.01051
3761 98.0  0.01051
3762 113.0  0.01603
3763 171.0  0.01071
3764 188.0  0.01143
3765 153.0  0.01348
3766 137.0  0.01142
3767 106.0  0.01118
3768 54.0  0.01377
3769 92.0  0.00919
3770 40.0  0.01206
3771 182.0  0.01151
3773 74.0  0.01447
3774 85.0  0.00975
3775 75.0  0.01201
3776 97.0  0.01635
3777 145.0  0.01526
3778 177.0  0.0145
3779 24.0  0.01022
3780 158.0  0.00905
3781 96.0  0.02023
3782 100.0  0.01497
3783 60.0  0.01576
3784 105.0  0.01445
3785 267.0  0.01794
3786 68.0  0.00965
3787 198.0  0.01372
3788 153.0  0.00936
3789 134.0  0.02212
3790 94.0  0.00725
3791 155.0  0.01398
3792 91.0  0.01501
3793 66.0  0.01474
3794 89.0  0.01059
3795 185.0  0.01132
3796 240.0  0.01359
3797 84.0  0.01087
3798 190.0  0.01189
3799 117.0  0.01071
3800 172.0  0.01838
3801 36.0  0.01167
3802 46.0  0.01551
3803 29.0  0.00993
3804 119.0  0.01022
3805 23.0  0.00713
3806 56.0  0.02273
3807 176.0  0.00971
3808 96.0  0.0129
3809 213.0  0.00819
3810 71.0  0.028
3811 130.0  0.00857
3812 88.0  0.02569
3813 75.0  0.01267
3814 28.0  0.01146
3815 203.0  0.01941
3816 181.0  0.02013
3817 210.0  0.01145
3818 103.0  0.01423
3819 187.0  0.00952
3820 155.0  0.01225
3822 62.0  0.00932
3823 64.0  0.00744
3824 135.0  0.0165
3825 122.0  0.01376
3826 40.0  0.01131
3827 72.0  0.01821
3828 47.0  0.01443
3829 165.0  0.01279
3831 84.0  0.01489
3832 103.0  0.02029
3834 278.0  0.01122
3835 153.0  0.01033
3836 52.0  0.01243
3838 135.0  0.00871
3839 12.0  0.01272
3840 38.0  0.01973
3841 110.0  0.00945
3842 119.0  0.01304
3843 184.0  0.00807
3844 202.0  0.01127
3846 236.0  0.01715
3847 163.0  0.01189
3848 128.0  0.0139
3849 76.0  0.01398
3850 180.0  0.01403
3851 30.0  0.01452
3852 154.0  0.0173
3854 64.0  0.01594
3855 189.0  0.00952
3856 199.0  0.00954
3858 142.0  0.01341
3859 58.0  0.01991
3861 68.0  0.00858
3862 131.0  0.01165
3863 212.0  0.01673
3864 80.0  0.0068
3865 68.0  0.01064
3866 59.0  0.01441
3867 66.0  0.0098
3868 109.0  0.01377
3869 179.0  0.0078
3870 130.0  0.01146
3871 129.0  0.00857
3872 146.0  0.01294
3873 139.0  0.01081
3875 28.0  0.0175
3876 85.0  0.01253
3877 159.0  0.01597
3878 131.0  0.01236
3879 131.0  0.00876
3880 68.0  0.00955
3881 27.0  0.01101
3882 209.0  0.01059
3883 145.0  0.01076
3884 103.0  0.01409
3885 72.0  0.00703
3886 184.0  0.01001
3887 126.0  0.01257
3888 18.0  0.01763
3889 131.0  0.02247
3890 174.0  0.00744
3891 64.0  0.01635
3892 96.0  0.01084
3893 36.0  0.01274
3894 54.0  0.01209
3895 64.0  0.01223
3896 53.0  0.01021
3897 125.0  0.0144
3898 16.0  0.01441
3899 45.0  0.01029
3901 42.0  0.01457
3902 96.0  0.01348
3903 63.0  0.00841
3904 186.0  0.00991
3905 27.0  0.01221
3906 16.0  0.01221
3907 60.0  0.0101
3908 42.0  0.01464
3909 46.0  0.00855
3910 46.0  0.01004
3911 219.0  0.00648
3914 195.0  0.0146
3915 92.0  0.01213
3916 154.0  0.00783
3917 35.0  0.01375
3918 54.0  0.01834
3920 118.0  0.00761
3921 85.0  0.02162
3922 90.0  0.00656
3923 83.0  0.01699
3924 84.0  0.01126
3926 196.0  0.00874
3927 90.0  0.01448
3929 105.0  0.01183
3930 208.0  0.01275
3931 216.0  0.01098
3932 62.0  0.00876
3933 155.0  0.0299
3934 173.0  0.01342
3935 33.0  0.00977
3936 47.0  0.01263
3937 30.0  0.01498
3938 65.0  0.01171
3939 122.0  0.00914
3940 67.0  0.00978
3942 36.0  0.01578
3943 147.0  0.00706
3944 191.0  0.01795
3945 182.0  0.01494
3946 72.0  0.01304
3947 236.0  0.00857
3948 138.0  0.01021
3949 32.0  0.01161
3950 236.0  0.01007
3951 243.0  0.02031
3952 101.0  0.01275
3953 40.0  0.00919
3954 178.0  0.00802
3955 97.0  0.01958
3956 37.0  0.01143
3957 129.0  0.01535
3959 91.0  0.0129
3960 56.0  0.00693
3961 53.0  0.00819
3962 59.0  0.01371
3963 79.0  0.01262
3964 201.0  0.00744
3965 27.0  0.01477
3966 118.0  0.00805
3967 201.0  0.01349
3968 122.0  0.01156
3969 55.0  0.00835
3970 110.0  0.02322
3971 115.0  0.02199
3972 54.0  0.01164
3973 226.0  0.00766
3974 67.0  0.0085
3975 34.0  0.02251
3976 42.0  0.00903
3977 37.0  0.01088
3979 50.0  0.01444
3980 48.0  0.00826
3981 137.0  0.00866
3982 87.0  0.00644
3983 145.0  0.00977
3984 36.0  0.0096
3985 34.0  0.01123
3987 168.0  0.00646
3988 59.0  0.00678
3989 35.0  0.01081
3990 60.0  0.0183
3991 152.0  0.00918
3992 117.0  0.00724
3993 55.0  0.00753
3994 49.0  0.01078
3995 35.0  0.00633
3996 145.0  0.01454
3997 37.0  0.00997
4000 48.0  0.01092
4001 123.0  0.00815
4002 145.0  0.00905
4003 42.0  0.00887
4005 188.0  0.01349
4007 116.0  0.01231
4009 45.0  0.01264
4010 54.0  0.00846
4011 152.0  0.01363
4012 48.0  0.01848
4014 48.0  0.01697
4015 79.0  0.0194
4016 81.0  0.0122
4017 146.0  0.01035
4018 111.0  0.01899
4019 64.0  0.01549
4020 42.0  0.00822
4021 69.0  0.01141
4022 43.0  0.01459
4023 38.0  0.01499
4025 35.0  0.01454
4026 61.0  0.01254
4027 42.0  0.00913
4029 68.0  0.0093
4030 235.0  0.00855
4031 66.0  0.00899
4032 284.0  0.01354
4033 97.0  0.00851
4034 135.0  0.01099
4035 37.0  0.00967
4036 56.0  0.01089
4037 100.0  0.00936
4038 90.0  0.01498
4039 97.0  0.00773
4040 31.0  0.01649
4041 80.0  0.00915
4042 348.0  0.01531
4043 100.0  0.01511
4044 74.0  0.01408
4045 137.0  0.0125
4046 185.0  0.00847
4047 96.0  0.01257
4048 30.0  0.01677
4049 94.0  0.02178
4051 21.0  0.0137
4052 47.0  0.00951
4053 63.0  0.01264
4054 31.0  0.01201
4055 61.0  0.00857
4056 230.0  0.01543
4057 149.0  0.00846
4059 53.0  0.01424
4060 46.0  0.00894
4065 48.0  0.00944
4066 103.0  0.02352
4067 176.0  0.01567
4068 214.0  0.02138
4069 191.0  0.00811
4070 37.0  0.01072
4071 206.0  0.00847
4072 103.0  0.013
4073 104.0  0.01725
4074 75.0  0.011
4076 112.0  0.0111
4077 244.0  0.01306
4078 115.0  0.01519
4079 39.0  0.01058
4081 56.0  0.0123
4083 12.0  0.02641
4084 142.0  0.01491
4085 31.0  0.01127
4086 163.0  0.00776
4087 83.0  0.01011
4090 69.0  0.01459
4091 148.0  0.00824
4092 284.0  0.00612
4093 137.0  0.01011
4094 243.0  0.00765
4095 108.0  0.01066
4096 31.0  0.00877
4099 49.0  0.00757
4101 136.0  0.01169
4102 84.0  0.00974
4103 126.0  0.0075
4104 257.0  0.00763
4105 44.0  0.01355
4106 102.0  0.01298
4107 81.0  0.02009
4108 79.0  0.0118
4109 211.0  0.01521
4110 81.0  0.01283
4111 31.0  0.01158
4112 200.0  0.01358
4113 87.0  0.01194
4114 56.0  0.01078
4115 63.0  0.00889
4116 77.0  0.01676
4117 119.0  0.00871
4118 77.0  0.01489
4119 38.0  0.00883
4120 95.0  0.01177
4121 29.0  0.00948
4122 156.0  0.00818
4124 253.0  0.01094
4125 82.0  0.01157
4126 82.0  0.01156
4127 95.0  0.00602
4128 62.0  0.0068
4129 76.0  0.01021
4130 9.0  0.00999
4131 66.0  0.01125
4132 175.0  0.01005
4133 43.0  0.01406
4135 38.0  0.01767
4136 63.0  0.01024
4139 83.0  0.01243
4140 188.0  0.00924
4141 127.0  0.0107
4142 198.0  0.00864
4143 83.0  0.0138
4144 16.0  0.01243
4145 223.0  0.01097
4146 66.0  0.0205
4149 47.0  0.00982
4150 177.0  0.01109
4152 17.0  0.01848
4154 185.0  0.01046
4155 229.0  0.02004
4157 47.0  0.00962
4158 103.0  0.00965
4159 173.0  0.01247
4160 86.0  0.0069
4162 99.0  0.00954
4163 104.0  0.01451
4164 155.0  0.01041
4165 114.0  0.01221
4166 130.0  0.00999
4167 40.0  0.00689
4168 184.0  0.01218
4169 26.0  0.00906
4170 115.0  0.01055
4171 98.0  0.01647
4172 197.0  0.01161
4173 153.0  0.00793
4174 54.0  0.01398
4175 96.0  0.0080
4176 44.0  0.00714
4177 105.0  0.00936
4178 139.0  0.01113
4179 84.0  0.00967
4180 46.0  0.00835
4181 43.0  0.00887
4182 81.0  0.01314
4183 122.0  0.01155
4184 132.0  0.00684
4185 89.0  0.01438
4186 61.0  0.00664
4187 85.0  0.0121
4188 90.0  0.01314
4189 100.0  0.00717
4190 41.0  0.00959
4192 47.0  0.01217
4193 143.0  0.00918
4194 102.0  0.01982
4195 74.0  0.00973
4196 92.0  0.00631
4197 37.0  0.00913
4198 107.0  0.02267
4200 54.0  0.01103
4202 154.0  0.0085
4203 103.0  0.0095
4204 73.0  0.01144
4205 105.0  0.01184
4206 100.0  0.01032
4207 49.0  0.01895
4208 166.0  0.00606
4209 79.0  0.01482
4210 94.0  0.01021
4211 62.0  0.00797
4212 54.0  0.00962
4213 75.0  0.00788
4214 50.0  0.00926
4215 47.0  0.01903
4216 40.0  0.00663
4217 86.0  0.01191
4218 206.0  0.00603
4219 111.0  0.01171
4220 114.0  0.00812
4221 53.0  0.00989
4222 96.0  0.0123
4223 54.0  0.01266
4224 105.0  0.01217
4225 90.0  0.00908
4226 266.0  0.00728
4227 124.0  0.01267
4229 60.0  0.00951
4230 10.0  0.00945
4231 115.0  0.01875
4232 83.0  0.00984
4233 55.0  0.02204
4234 43.0  0.01088
4235 89.0  0.00576
4236 140.0  0.00946
4237 44.0  0.00903
4239 98.0  0.01183
4240 60.0  0.01094
4241 42.0  0.00884
4242 132.0  0.00832
4243 82.0  0.01133
4245 44.0  0.00995
4246 54.0  0.00685
4247 54.0  0.01266
4248 19.0  0.01259
4250 100.0  0.01867
4251 147.0  0.01501
4252 194.0  0.01063
4254 90.0  0.01727
4256 180.0  0.01229
4257 86.0  0.0154
4258 163.0  0.01144
4259 107.0  0.01052
4262 59.0  0.00969
4263 44.0  0.01036
4265 155.0  0.00912
4266 147.0  0.00697
4268 123.0  0.00954
4269 39.0  0.00888
4270 105.0  0.01151
4271 96.0  0.00816
4272 137.0  0.01119
4274 130.0  0.01158
4275 103.0  0.01224
4276 45.0  0.00856
4277 139.0  0.00964
4278 60.0  0.00774
4279 19.0  0.01492
4280 94.0  0.0078
4282 69.0  0.01006
4283 78.0  0.01074
4284 184.0  0.00974
4286 111.0  0.00642
4287 182.0  0.00963
4288 133.0  0.02531
4289 61.0  0.01149
4290 152.0  0.01173
4292 146.0  0.00953
4295 58.0  0.00833
4297 45.0  0.01251
4300 78.0  0.00952
4301 36.0  0.02088
4302 278.0  0.01118
4303 101.0  0.01808
4304 52.0  0.01129
4305 19.0  0.01967
4306 103.0  0.01185
4309 144.0  0.01052
4311 20.0  0.0102
4312 76.0  0.014
4313 150.0  0.00772
4314 58.0  0.00882
4315 109.0  0.01123
4316 10.0  0.00923
4317 28.0  0.00974
4318 45.0  0.01699
4319 210.0  0.00979
4320 53.0  0.01137
4321 108.0  0.00739
4324 60.0  0.01113
4326 175.0  0.01183
4327 109.0  0.01446
4331 27.0  0.01431
4334 62.0  0.00939
4335 46.0  0.00835
4336 106.0  0.01145
4337 153.0  0.00664
4339 203.0  0.01003
4340 46.0  0.00834
4341 80.0  0.00847
4343 46.0  0.01173
4344 133.0  0.00829
4346 50.0  0.0128
4347 18.0  0.01624
4349 10.0  0.01131
4351 61.0  0.00872
4352 10.0  0.01937
4353 114.0  0.01194
4355 38.0  0.01008
4356 60.0  0.01492
4357 105.0  0.01204
4358 62.0  0.01077
4360 49.0  0.01724
4361 182.0  0.02932
4363 52.0  0.00954
4364 85.0  0.00878
4365 100.0  0.00864
4367 46.0  0.0115
4368 178.0  0.00622
4369 98.0  0.00763
4370 96.0  0.01234
4371 213.0  0.01198
4372 48.0  0.00822
4373 11.0  0.00929
4374 71.0  0.01223
4375 53.0  0.01153
4377 152.0  0.02083
4378 50.0  0.01064
4380 91.0  0.00677
4382 50.0  0.01114
4383 202.0  0.01223
4385 65.0  0.01226
4386 105.0  0.01054
4387 74.0  0.01362
4388 198.0  0.00855
4389 113.0  0.00963
4390 242.0  0.00983
4391 46.0  0.01772
4392 49.0  0.00699
4393 53.0  0.00863
4396 64.0  0.01341
4397 138.0  0.00784
4399 118.0  0.00593
4401 20.0  0.00939
4403 113.0  0.01603
4404 167.0  0.00906
4407 27.0  0.02183
4409 96.0  0.0096
4410 124.0  0.01307
4411 163.0  0.00789
4414 131.0  0.00871
4416 48.0  0.00848
4417 55.0  0.01125
4418 48.0  0.0213
4419 115.0  0.00849
4420 40.0  0.01138
4421 49.0  0.01254
4422 88.0  0.01309
4423 152.0  0.00702
4425 6.0  0.0077
4426 156.0  0.02194
4428 98.0  0.0080
4429 40.0  0.00984
4431 270.0  0.0074
4432 111.0  0.00854
4433 97.0  0.00821
4435 77.0  0.01025
4436 127.0  0.01106
4437 69.0  0.00957
4438 46.0  0.00856
4439 92.0  0.00809
4440 98.0  0.01132
4443 53.0  0.01659
4445 48.0  0.00987
4446 52.0  0.01099
4452 51.0  0.01604
4454 31.0  0.01292
4455 66.0  0.00808
4456 48.0  0.00911
4457 154.0  0.00946
4458 152.0  0.00924
4459 104.0  0.00855
4460 73.0  0.00843
4461 74.0  0.00904
4462 125.0  0.00992
4463 48.0  0.01061
4464 66.0  0.01457
4465 230.0  0.00968
4466 12.0  0.00643
4467 49.0  0.00964
4470 50.0  0.01111
4471 158.0  0.01181
4472 84.0  0.02091
4474 26.0  0.01028
4475 216.0  0.00827
4476 128.0  0.00874
4477 129.0  0.00991
4478 104.0  0.01345
4479 104.0  0.00532
4480 64.0  0.00666
4481 27.0  0.00925
4482 60.0  0.01259
4483 107.0  0.0128
4485 21.0  0.01254
4486 195.0  0.00948
4487 159.0  0.01158
4488 53.0  0.00932
4489 21.0  0.00776
4490 166.0  0.0088
4492 72.0  0.00907
4493 44.0  0.00577
4494 179.0  0.00941
4496 105.0  0.00802
4498 254.0  0.01771
4499 54.0  0.00747
4501 123.0  0.01542
4504 112.0  0.01395
4505 49.0  0.00834
4506 46.0  0.00774
4507 62.0  0.00832
4508 28.0  0.01155
4509 28.0  0.00958
4511 100.0  0.00555
4512 53.0  0.0087
4513 203.0  0.00691
4514 216.0  0.00755
4515 49.0  0.00851
4517 74.0  0.00685
4518 163.0  0.01454
4519 59.0  0.0076
4520 20.0  0.00954
4521 29.0  0.011
4522 148.0  0.01107
4523 54.0  0.00772
4524 55.0  0.0124
4525 61.0  0.00833
4526 52.0  0.01351
4527 119.0  0.0089
4529 110.0  0.00956
4530 162.0  0.01012
4531 49.0  0.01028
4532 67.0  0.01403
4533 86.0  0.00819
4535 96.0  0.00605
4538 92.0  0.01557
4540 15.0  0.00697
4541 58.0  0.00954
4543 87.0  0.01376
4544 15.0  0.00635
4545 92.0  0.00948
4546 83.0  0.0121
4547 63.0  0.00951
4548 47.0  0.00739
4549 115.0  0.00706
4550 43.0  0.00814
4551 48.0  0.00767
4552 58.0  0.01319
4553 130.0  0.00812
4554 134.0  0.00881
4555 125.0  0.00978
4557 155.0  0.00855
4558 81.0  0.01066
4559 67.0  0.01048
4560 50.0  0.00672
4561 52.0  0.00823
4564 52.0  0.01246
4565 109.0  0.01482
4566 59.0  0.00766
4569 59.0  0.01046
4570 283.0  0.00704
4572 304.0  0.00777
4573 80.0  0.00739
4574 32.0  0.00841
4575 61.0  0.01002
4576 59.0  0.00817
4577 18.0  0.00838
4580 191.0  0.00981
4581 124.0  0.00927
4582 74.0  0.00955
4583 65.0  0.01014
4584 63.0  0.00599
4585 95.0  0.01469
4586 14.0  0.00619
4587 126.0  0.00831
4588 59.0  0.00645
4589 47.0  0.00781
4593 18.0  0.0107
4594 147.0  0.01105
4595 65.0  0.00803
4596 49.0  0.00765
4598 8.0  0.00867
4599 66.0  0.00812
4600 105.0  0.0177
4601 59.0  0.00941
4602 24.0  0.01335
4603 63.0  0.00869
4605 50.0  0.00863
4606 35.0  0.01133
4607 61.0  0.00591
4608 76.0  0.00732
4609 10.0  0.00994
4610 83.0  0.01023
4611 98.0  0.00606
4612 15.0  0.01008
4613 116.0  0.01076
4614 15.0  0.00734
4615 68.0  0.00689
4616 96.0  0.00847
4617 54.0  0.00773
4618 7.0  0.00858
4620 27.0  0.00753
4621 61.0  0.00586
4622 123.0  0.00663
4624 86.0  0.01916
4625 62.0  0.00625
4626 150.0  0.01205
4627 109.0  0.00657
4629 50.0  0.00933
4630 34.0  0.01422
4634 169.0  0.01043
4635 94.0  0.02184
4636 35.0  0.01072
4638 59.0  0.00832
4639 76.0  0.00984
4640 35.0  0.00932
4641 122.0  0.00623
4642 95.0  0.0059
4643 47.0  0.00831
4644 51.0  0.00983
4645 115.0  0.0092
4646 54.0  0.0101
4648 88.0  0.00808
4649 47.0  0.00852
4650 31.0  0.01041
4652 21.0  0.00836
4653 95.0  0.00591
4654 83.0  0.0097
4655 55.0  0.01094
4656 50.0  0.00835
4657 82.0  0.01525
4658 33.0  0.00773
4659 82.0  0.00868
4661 103.0  0.00782
4662 33.0  0.01661
4663 71.0  0.00793
4664 27.0  0.00688
4665 66.0  0.01476
4666 54.0  0.01053
4667 35.0  0.01199
4669 21.0  0.00672
4671 47.0  0.01212
4673 62.0  0.0081
4675 87.0  0.00767
4676 195.0  0.00773
4677 129.0  0.00786
4678 87.0  0.01127
4679 100.0  0.00886
4681 37.0  0.00929
4682 49.0  0.00776
4683 111.0  0.00748
4684 34.0  0.00957
4685 56.0  0.01289
4686 135.0  0.00931
4687 65.0  0.00918
4690 51.0  0.00934
4691 63.0  0.00838
4693 129.0  0.00731
4695 133.0  0.00815
4696 79.0  0.00583
4697 87.0  0.00986
4699 60.0  0.01297
4700 33.0  0.00857
4701 145.0  0.00912
4702 66.0  0.00917
4703 125.0  0.01378
4704 48.0  0.00838
4705 70.0  0.00813
4706 60.0  0.00712
4707 36.0  0.00609
4708 76.0  0.01008
4709 92.0  0.01329
4710 160.0  0.02051
4711 124.0  0.01172
4712 81.0  0.00631
4713 55.0  0.00688
4714 94.0  0.00639
4715 41.0  0.00877
4718 68.0  0.01131
4719 15.0  0.00611
4720 74.0  0.00632
4721 99.0  0.01276
4722 49.0  0.01532
4723 98.0  0.01763
4726 9.0  0.00703
4727 157.0  0.00993
4730 10.0  0.0108
4734 24.0  0.01012
4736 130.0  0.00902
4738 33.0  0.0111
4741 72.0  0.00728
4742 82.0  0.01062
4743 36.0  0.01166
4744 97.0  0.01236
4745 46.0  0.00909
4746 23.0  0.01449
4747 97.0  0.00815
4748 24.0  0.01934
4749 20.0  0.01982
4750 50.0  0.00734
4753 9.0  0.00773
4754 72.0  0.00512
4755 155.0  0.0115
4757 37.0  0.0108
4758 23.0  0.01195
4759 65.0  0.00893
4760 195.0  0.00961
4761 34.0  0.01023
4762 16.0  0.00807
4763 62.0  0.01105
4764 113.0  0.00834
4765 138.0  0.00819
4766 36.0  0.02566
4767 100.0  0.00571
4768 110.0  0.01044
4769 144.0  0.0081
4772 73.0  0.01044
4773 13.0  0.00829
4774 22.0  0.01354
4776 34.0  0.01309
4777 62.0  0.01458
4778 34.0  0.01221
4780 166.0  0.02384
4781 51.0  0.0074
4783 18.0  0.00631
4785 161.0  0.00802
4788 31.0  0.01355
4789 7.0  0.00716
4790 73.0  0.00868
4791 43.0  0.00903
4792 205.0  0.00676
4793 128.0  0.01766
4794 14.0  0.01123
4795 108.0  0.0080
4797 128.0  0.00902
4798 117.0  0.00875
4799 63.0  0.01293
4801 64.0  0.00981
4802 52.0  0.00704
4803 15.0  0.0178
4804 107.0  0.00611
4806 123.0  0.01237
4807 182.0  0.00874
4808 124.0  0.00795
4809 80.0  0.01133
4810 63.0  0.00698
4811 31.0  0.00818
4812 105.0  0.01644
4814 110.0  0.0070
4815 93.0  0.00696
4816 51.0  0.00682
4817 88.0  0.00813
4819 175.0  0.00852
4820 141.0  0.00544
4821 25.0  0.01181
4823 158.0  0.01128
4824 111.0  0.00557
4825 47.0  0.0060
4826 70.0  0.00995
4830 47.0  0.00752
4831 43.0  0.00856
4833 73.0  0.01223
4835 49.0  0.00731
4836 69.0  0.01011
4837 71.0  0.00679
4838 52.0  0.00595
4841 170.0  0.01077
4842 113.0  0.00596
4843 168.0  0.00476
4845 45.0  0.00794
4846 27.0  0.00898
4847 216.0  0.00568
4849 69.0  0.00489
4851 166.0  0.00575
4852 124.0  0.00949
4853 54.0  0.00866
4854 39.0  0.01399
4855 47.0  0.00693
4856 18.0  0.01555
4857 77.0  0.01047
4859 39.0  0.01068
4861 52.0  0.00811
4862 39.0  0.01076
4863 48.0  0.00888
4865 114.0  0.00666
4866 40.0  0.01315
4867 49.0  0.0127
4868 67.0  0.00769
4869 73.0  0.00747
4870 29.0  0.01614
4871 158.0  0.01112
4872 68.0  0.00774
4873 62.0  0.00795
4874 29.0  0.00907
4875 108.0  0.00745
4876 108.0  0.00593
4877 67.0  0.00836
4879 77.0  0.0091
4880 161.0  0.00681
4881 122.0  0.00699
4886 87.0  0.00783
4887 107.0  0.01378
4888 58.0  0.00782
4890 144.0  0.00791
4891 81.0  0.00752
4892 36.0  0.00863
4893 86.0  0.00677
4894 141.0  0.00454
4896 43.0  0.01304
4897 33.0  0.01788
4898 46.0  0.01132
4899 130.0  0.00859
4900 68.0  0.00583
4902 23.0  0.00717
4903 150.0  0.0066
4904 126.0  0.00851
4905 41.0  0.01142
4906 29.0  0.02659
4908 103.0  0.01382
4909 69.0  0.00892
4910 63.0  0.00652
4911 48.0  0.01873
4912 28.0  0.00919
4913 140.0  0.0080
4915 42.0  0.00652
4916 41.0  0.01114
4917 83.0  0.00743
4918 69.0  0.00633
4919 49.0  0.00681
4920 64.0  0.00457
4921 54.0  0.00478
4924 72.0  0.00815
4925 170.0  0.00588
4926 185.0  0.0134
4927 54.0  0.00867
4928 98.0  0.0062
4929 219.0  0.00814
4931 66.0  0.01098
4933 40.0  0.00566
4934 43.0  0.00838
4935 58.0  0.00844
4936 37.0  0.01915
4937 30.0  0.00671
4938 56.0  0.00756
4939 105.0  0.00844
4940 64.0  0.00481
4941 30.0  0.00676
4943 69.0  0.00738
4944 40.0  0.01051
4946 31.0  0.00691
4947 40.0  0.00868
4948 41.0  0.00673
4949 189.0  0.00867
4951 128.0  0.01432
4952 41.0  0.00724
4954 41.0  0.00717
4956 33.0  0.00542
4957 33.0  0.00556
4958 49.0  0.00683
4959 198.0  0.00468
4960 154.0  0.01697
4961 58.0  0.00719
4962 54.0  0.00611
4963 46.0  0.01046
4964 124.0  0.00647
4965 12.0  0.01797
4967 80.0  0.00776
4969 75.0  0.00791
4970 98.0  0.00607
4972 42.0  0.00504
4973 46.0  0.01045
4974 42.0  0.00606
4975 42.0  0.00846
4977 46.0  0.00918
4978 111.0  0.00703
4979 69.0  0.00768
4980 50.0  0.01018
4981 107.0  0.01212
4985 83.0  0.00867
4986 119.0  0.00958
4987 35.0  0.00794
4988 30.0  0.00703
4991 42.0  0.00439
4992 68.0  0.0080
4993 67.0  0.00694
4994 130.0  0.00973
4995 44.0  0.00834
4997 112.0  0.01127
4999 47.0  0.00633
5000 99.0  0.01798
5001 91.0  0.01471
5002 127.0  0.00549
5003 62.0  0.01825
5004 132.0  0.00664
5005 119.0  0.00587
5007 94.0  0.01405
5013 34.0  0.0079
5014 34.0  0.00617
5015 114.0  0.00513
5016 102.0  0.01091
5017 62.0  0.01046
5018 48.0  0.00501
5019 36.0  0.00821
5020 49.0  0.01005
5021 49.0  0.00621
5022 36.0  0.00681
5024 171.0  0.00745
5026 62.0  0.01286
5027 46.0  0.00657
5028 50.0  0.01254
5029 69.0  0.00616
5030 63.0  0.00593
5031 67.0  0.00695
5033 126.0  0.00744
5034 212.0  0.01344
5035 51.0  0.00812
5036 178.0  0.00564
5037 50.0  0.01254
5039 144.0  0.00698
5040 108.0  0.00632
5042 53.0  0.0074
5045 60.0  0.00446
5046 71.0  0.01204
5048 51.0  0.00636
5050 63.0  0.00597
5051 41.0  0.00627
5052 68.0  0.00504
5053 15.0  0.01706
5056 68.0  0.00776
5058 96.0  0.0062
5059 204.0  0.00535
5060 68.0  0.00565
5062 35.0  0.00785
5064 76.0  0.00508
5067 45.0  0.00736
5068 54.0  0.01035
5070 90.0  0.0062
5072 16.0  0.01196
5073 48.0  0.01043
5074 92.0  0.01047
5075 53.0  0.0081
5076 109.0  0.00798
5077 102.0  0.00864
5080 56.0  0.01302
5081 43.0  0.0072
5083 47.0  0.01016
5085 121.0  0.00904
5087 49.0  0.01092
5088 65.0  0.01083
5089 150.0  0.01002
5090 50.0  0.00998
5092 117.0  0.00641
5096 114.0  0.00528
5097 126.0  0.0066
5098 111.0  0.00543
5099 69.0  0.00786
5101 101.0  0.00837
5104 67.0  0.00557
5105 16.0  0.00533
5108 69.0  0.00608
5109 128.0  0.01446
5111 104.0  0.00949
5115 75.0  0.00562
5116 17.0  0.01
5118 51.0  0.01116
5119 67.0  0.00883
5126 51.0  0.00968
5127 158.0  0.00978
5128 124.0  0.01076
5129 129.0  0.00933
5131 78.0  0.00862
5132 54.0  0.00697
5133 177.0  0.01882
5134 176.0  0.00652
5136 53.0  0.00605
5141 61.0  0.01171
5143 45.0  0.01015
5144 53.0  0.00631
5146 54.0  0.00613
5147 54.0  0.00685
5149 54.0  0.00608
5150 71.0  0.00583
5151 26.0  0.00873
5153 183.0  0.00645
5155 67.0  0.01236
5156 52.0  0.00861
5157 63.0  0.00898
5159 134.0  0.00887
5161 52.0  0.00903
5163 45.0  0.01069
5167 38.0  0.00529
5168 63.0  0.01245
5169 67.0  0.01154
5170 131.0  0.01678
5173 21.0  0.01141
5175 61.0  0.00632
5177 76.0  0.01184
5179 67.0  0.00939
5184 80.0  0.00759
5185 115.0  0.01303
5186 55.0  0.00551
5187 59.0  0.00553
5189 48.0  0.00542
5191 53.0  0.00624
5192 53.0  0.00721
5193 22.0  0.00819
5195 56.0  0.00571
5198 62.0  0.01076
5199 64.0  0.01074
5200 68.0  0.00559
5201 142.0  0.00616
5203 69.0  0.00528
5207 68.0  0.00841
5209 22.0  0.00524
5211 61.0  0.0062
5212 175.0  0.00813
5213 65.0  0.00814
5214 176.0  0.00962
5222 123.0  0.01124
5226 81.0  0.0070
5227 62.0  0.00661
5228 62.0  0.01358
5229 69.0  0.00667
5231 29.0  0.00714
5232 55.0  0.00481
5233 62.0  0.00733
5235 157.0  0.00663
5236 106.0  0.00826
5238 131.0  0.00486
5239 86.0  0.00969
5240 62.0  0.01053
5241 79.0  0.00707
5242 62.0  0.00451
5244 53.0  0.00695
5245 66.0  0.00568
5248 31.0  0.00945
5251 243.0  0.00526
5252 131.0  0.00996
5255 140.0  0.00639
5257 180.0  0.00759
5259 55.0  0.0102
5262 28.0  0.00633
5265 59.0  0.00601
5266 62.0  0.00516
5270 72.0  0.00497
5271 72.0  0.00621
5272 32.0  0.00709
5273 56.0  0.00736
5274 63.0  0.00552
5275 68.0  0.0058
5276 122.0  0.01179
5278 42.0  0.00931
5279 183.0  0.00992
5281 56.0  0.01058
5283 60.0  0.00601
5284 64.0  0.01325
5286 60.0  0.00626
5289 61.0  0.00945
5291 68.0  0.00591
5292 80.0  0.00594
5294 32.0  0.00998
5299 62.0  0.00466
5301 61.0  0.00623
5302 44.0  0.00964
5305 69.0  0.00594
5310 57.0  0.00958
5312 129.0  0.00689
5317 125.0  0.00877
5318 68.0  0.01039
5321 81.0  0.00681
5324 75.0  0.00843
5325 124.0  0.00477
5327 45.0  0.00871
5328 45.0  0.00855
5329 69.0  0.00974
5330 99.0  0.0054
5332 45.0  0.00555
5337 56.0  0.00515
5338 75.0  0.00983
5339 33.0  0.00783
5340 33.0  0.00761
5341 60.0  0.00522
5344 127.0  0.00658
5345 63.0  0.00426
5346 33.0  0.00777
5348 99.0  0.00432
5349 46.0  0.0088
5350 78.0  0.01006
5351 70.0  0.01392
5354 81.0  0.0067
5357 46.0  0.00867
5359 67.0  0.00533
5365 68.0  0.00987
5372 156.0  0.0068
5373 36.0  0.00798
5374 76.0  0.00487
5375 143.0  0.00587
5376 65.0  0.00831
5377 69.0  0.00551
5378 104.0  0.0107
5381 69.0  0.00617
5385 63.0  0.00649
5389 63.0  0.00491
5391 47.0  0.0059
5395 126.0  0.00938
5402 63.0  0.00536
5409 36.0  0.00802
5411 59.0  0.00514
5416 55.0  0.00533
5417 64.0  0.00911
5419 64.0  0.00763
5422 70.0  0.00633
5424 40.0  0.00717
5426 37.0  0.00658
5428 41.0  0.00937
5433 114.0  0.00464
5437 63.0  0.00823
5438 41.0  0.00878
5440 57.0  0.00474
5444 79.0  0.00919
5445 39.0  0.01011
5448 139.0  0.00506
5450 56.0  0.00662
5455 56.0  0.0090
5457 65.0  0.00942
5458 64.0  0.00396
5460 65.0  0.00459
5464 71.0  0.00528
5467 81.0  0.00706
5468 64.0  0.00534
5472 59.0  0.00452
5473 82.0  0.00415
5474 65.0  0.00391
5475 64.0  0.00493
5478 40.0  0.00762
5480 44.0  0.01135
5483 73.0  0.00798
5484 65.0  0.00426
5490 106.0  0.00682
5492 119.0  0.0104
5494 80.0  0.00709
5495 80.0  0.00469
5497 50.0  0.00758
5500 50.0  0.0060
5502 59.0  0.00517
5503 84.0  0.00728
5504 66.0  0.00462
5510 66.0  0.00522
5515 42.0  0.0056
5522 42.0  0.00714
5529 115.0  0.00628
5530 50.0  0.0061
5533 43.0  0.00629
5534 68.0  0.00615
5538 51.0  0.00607
5539 68.0  0.00526
5545 68.0  0.0053
5549 1.0  0.00996
5551 65.0  0.00398
5552 102.0  0.00619
5555 66.0  0.00411
5558 70.0  0.00573
5561 43.0  0.00605
5571 43.0  0.00714
5572 77.0  0.00754
5573 69.0  0.00586
5574 57.0  0.00631
5581 78.0  0.00668
5582 53.0  0.00581
5591 44.0  0.00788
5592 80.0  0.00834
5598 69.0  0.00582
5603 44.0  0.00676
5606 70.0  0.00489
5608 44.0  0.0074
5613 44.0  0.00617
5617 57.0  0.00853
5620 58.0  0.00677
5621 135.0  0.00536
5627 45.0  0.00571
5631 58.0  0.00908
5632 69.0  0.00831
5635 46.0  0.00593
5643 59.0  0.00719
5644 47.0  0.00593
5647 69.0  0.0077
5656 58.0  0.00585
5658 76.0  0.0073
5669 66.0  0.00397
5671 126.0  0.00457
5672 76.0  0.0076
5680 67.0  0.00404
5688 69.0  0.00505
5691 48.0  0.00555
5700 81.0  0.00806
5704 67.0  0.00402
5707 48.0  0.00567
5711 1.0  0.00867
5719 48.0  0.00577
5725 63.0  0.00609
5734 67.0  0.00365
5747 81.0  0.00705
5750 67.0  0.00368
5751 57.0  0.00599
5753 81.0  0.00558
5773 80.0  0.00585
5784 49.0  0.00432
5800 69.0  0.00602
5806 58.0  0.00726
5807 64.0  0.00443
5818 50.0  0.00598
5826 58.0  0.00697
5829 81.0  0.00509
5860 67.0  0.00587
5862 81.0  0.00412
5884 146.0  0.00491
5885 81.0  0.00403
5886 81.0  0.00568
5908 81.0  0.00584
5914 6.0  0.00562
5915 51.0  0.00475
5953 66.0  0.00622
5976 52.0  0.00543
6002 81.0  0.00412
6010 2.0  0.01291
6018 81.0  0.00559
6049 81.0  0.00359
6054 7.0  0.0085
6064 7.0  0.00974
6069 70.0  0.00495
6073 58.0  0.00351
6081 67.0  0.00413
6116 4.0  0.00752
6132 4.0  0.00947
6147 67.0  0.00345
6161 54.0  0.00374
6184 68.0  0.00419
6239 71.0  0.00416
6253 4.0  0.00435
6289 81.0  0.00347
6296 55.0  0.0040
6316 69.0  0.00377
6327 81.0  0.00341
6330 69.0  0.00481
6363 69.0  0.0040
6371 4.0  0.01683
6462 69.0  0.00329
6463 11.0  0.00748
6501 69.0  0.0038
6530 11.0  0.00436
6567 71.0  0.00357
6587 6.0  0.00691
6615 60.0  0.0031
6633 71.0  0.0036
6650 60.0  0.0041
6712 71.0  0.00265
6722 71.0  0.00351
6723 6.0  0.01617
6740 6.0  0.00874
6762 6.0  0.00972
6781 15.0  0.00285
6807 71.0  0.00284
6811 7.0  0.0056
6814 7.0  0.00845
6878 17.0  0.00664
6923 17.0  0.00607
6971 17.0  0.00636
6995 17.0  0.00442
7016 11.0  0.01153
7020 11.0  0.00687
7048 19.0  0.00884
7124 19.0  0.00573
7176 33.0  0.00955
7183 14.0  0.01646
7190 21.0  0.00777
7236 21.0  0.00577
7261 16.0  0.00533
7283 16.0  0.01059
7285 23.0  0.0057
7286 23.0  0.00472
7292 18.0  0.00938
7333 24.0  0.00615
7347 24.0  0.00725
7389 20.0  0.01047
7404 20.0  0.00586
7424 20.0  0.01027
7444 20.0  0.01145
7473 28.0  0.00459
7483 21.0  0.00677
7492 29.0  0.00693
7494 29.0  0.00531
7503 29.0  0.00468
7509 24.0  0.00559
7513 24.0  0.01208
7516 31.0  0.00426
7524 31.0  0.00625
7526 26.0  0.01237
7531 26.0  0.00813
7540 33.0  0.00477
7541 33.0  0.00598
7544 33.0  0.00401
7545 33.0  0.00467
7547 33.0  0.0064
7553 65.0  0.01141
7556 34.0  0.00496
7564 34.0  0.00717
7566 34.0  0.0071
7607 34.0  0.00687
7628 36.0  0.00414
7633 36.0  0.00408
7637 36.0  0.01028
7648 36.0  0.00605
7651 38.0  0.00369
7657 37.0  0.00471
7660 37.0  0.00427
7661 37.0  0.00561
7662 37.0  0.00636
7691 37.0  0.00615
7693 37.0  0.00624
7695 44.0  0.00795
7715 44.0  0.00374
7725 44.0  0.00626
7727 40.0  0.00434
7739 86.0  0.00749
7750 41.0  0.0033
7773 47.0  0.00722
7774 42.0  0.0056
7784 42.0  0.00503
7800 42.0  0.00477
7801 50.0  0.0082
7808 50.0  0.00489
7813 44.0  0.00453
7815 44.0  0.00501
7816 97.0  0.00695
7823 45.0  0.00521
7832 45.0  0.00481
7841 45.0  0.00276
7842 45.0  0.00509
7845 45.0  0.00462
7848 58.0  0.00659
7855 46.0  0.00416
7858 59.0  0.00556
7864 47.0  0.00379
7878 47.0  0.00382
7882 47.0  0.00426
7884 62.0  0.0053
7886 48.0  0.00509
7893 48.0  0.00433
7899 64.0  0.00673
7903 49.0  0.00314
7906 49.0  0.00388
7911 49.0  0.00521
7917 49.0  0.00451
7940 68.0  0.0062
7951 50.0  0.00242
7954 50.0  0.00428
7975 70.0  0.00476
7977 51.0  0.00438
8002 71.0  0.00355
8008 52.0  0.00358
8009 52.0  0.00393
8012 73.0  0.0045
8014 53.0  0.00353
8029 74.0  0.00524
8031 74.0  0.00438
8044 55.0  0.00415
8060 55.0  0.00358
8062 76.0  0.0051
8069 56.0  0.0031
8183 56.0  0.00357
8205 78.0  0.00326
8220 57.0  0.00262
8284 57.0  0.00296
8398 80.0  0.00287
8402 80.0  0.00349
8410 59.0  0.00289
8428 59.0  0.00284
8675 82.0  0.00277
8772 82.0  0.00254
8792 82.0  0.00222
8956 62.0  0.0018


==> plots/OtherExpDist_3_16_2.txt <==
303 1.0  1.0
319 2.0  1.0
322 1.0  1.0
335 4.0  1.0
337 2.0  1.0
338 2.0  1.0
339 2.0  1.0
340 1.0  1.0
342 3.0  1.0
349 1.0  1.0
351 2.0  1.0
352 2.0  1.0
353 4.0  1.0
354 1.0  1.0
357 3.0  1.0
358 1.0  1.0
360 1.0  1.0
361 1.0  1.0
363 1.0  1.0
364 1.0  1.0
365 3.0  1.0
368 4.0  1.0
369 1.0  0.99999
370 2.0  0.99999
373 1.0  1.0
375 2.0  1.0
376 2.0  1.0
378 4.0  0.99999
379 3.0  1.0
380 1.0  1.0
382 4.0  0.99998
384 3.0  0.99999
385 3.0  0.99999
386 1.0  0.99999
387 3.0  0.99999
388 5.0  0.99999
390 3.0  0.99999
391 1.0  0.99997
392 5.0  0.99999
393 7.0  0.99999
394 1.0  0.99997
395 5.0  0.99998
396 7.0  0.99998
397 2.0  0.99998
400 3.0  0.99999
401 1.0  0.99999
402 5.0  0.99997
403 3.0  1.0
404 7.0  0.99995
405 2.0  0.99997
406 1.0  0.99995
407 3.0  0.99997
408 3.0  0.99998
409 5.0  0.99997
410 1.0  0.99999
411 2.0  0.99994
412 1.0  0.99995
413 1.0  0.99992
414 5.0  0.99996
415 10.0  0.99998
416 3.0  0.99994
417 5.0  0.99988
418 7.0  0.99997
419 1.0  0.99995
420 1.0  0.99993
421 3.0  0.99995
422 10.0  0.99995
423 2.0  0.9999
424 1.0  0.99993
425 13.0  0.99987
426 5.0  0.99988
427 11.0  0.99994
428 5.0  0.99985
429 2.0  0.99982
430 3.0  0.99989
431 10.0  0.99977
432 7.0  0.99991
433 2.0  0.99983
434 8.0  0.99978
435 9.0  0.99991
436 11.0  0.99989
437 3.0  0.9996
438 11.0  0.99985
439 11.0  0.9997
440 3.0  0.99976
441 12.0  0.99989
442 6.0  0.99982
443 8.0  0.99972
444 10.0  0.99967
445 8.0  0.99966
446 12.0  0.99968
447 6.0  0.99985
448 2.0  0.99983
449 9.0  0.9997
450 6.0  0.99964
451 8.0  0.99968
452 6.0  0.99957
453 4.0  0.9998
454 12.0  0.99976
455 18.0  0.99968
456 19.0  0.99968
457 10.0  0.99973
458 10.0  0.99969
459 14.0  0.9996
460 8.0  0.99944
461 12.0  0.99967
462 9.0  0.99956
463 14.0  0.99968
464 19.0  0.99947
465 18.0  0.99943
466 16.0  0.99979
467 4.0  0.99926
468 13.0  0.99948
469 13.0  0.9996
470 16.0  0.99957
471 15.0  0.99961
472 20.0  0.99951
473 18.0  0.9992
474 25.0  0.99938
475 5.0  0.99946
476 16.0  0.99923
477 12.0  0.99943
478 22.0  0.9991
479 6.0  0.99898
480 14.0  0.99868
481 20.0  0.99938
482 18.0  0.99912
483 56.0  0.99947
484 31.0  0.99888
485 22.0  0.99905
486 12.0  0.99939
487 18.0  0.99911
488 34.0  0.99936
489 25.0  0.99862
490 36.0  0.99897
491 33.0  0.9992
492 11.0  0.99868
493 28.0  0.99887
494 9.0  0.99903
495 9.0  0.99901
496 29.0  0.9987
497 39.0  0.99903
498 30.0  0.99847
499 31.0  0.9988
500 28.0  0.99845
501 28.0  0.99892
502 34.0  0.99882
503 35.0  0.99844
504 35.0  0.99874
505 15.0  0.9986
506 34.0  0.99885
507 17.0  0.99824
508 18.0  0.99872
509 34.0  0.99748
510 30.0  0.99853
511 14.0  0.99846
512 22.0  0.99838
513 22.0  0.99811
514 44.0  0.99862
515 41.0  0.99844
516 22.0  0.99861
517 40.0  0.9982
518 33.0  0.99858
519 34.0  0.9986
520 42.0  0.99874
521 40.0  0.99843
522 26.0  0.99787
523 45.0  0.99653
524 34.0  0.99729
525 38.0  0.99698
526 47.0  0.99845
527 51.0  0.99795
528 36.0  0.99791
529 53.0  0.99754
530 38.0  0.99774
531 41.0  0.9975
532 46.0  0.99825
533 39.0  0.9975
534 48.0  0.99575
535 47.0  0.99785
536 71.0  0.99788
537 46.0  0.9981
538 51.0  0.99686
539 54.0  0.99704
540 39.0  0.99793
541 40.0  0.9958
542 51.0  0.99722
543 38.0  0.99631
544 54.0  0.99615
545 55.0  0.99729
546 46.0  0.99699
547 60.0  0.99584
548 66.0  0.99714
549 70.0  0.99604
550 61.0  0.9969
551 32.0  0.99723
552 46.0  0.99584
553 48.0  0.99556
554 41.0  0.99687
555 91.0  0.99532
556 58.0  0.99528
557 42.0  0.99647
558 87.0  0.99608
559 67.0  0.99436
560 69.0  0.99385
561 83.0  0.99357
562 51.0  0.99395
563 67.0  0.99453
564 84.0  0.99661
565 69.0  0.99575
566 43.0  0.99657
567 99.0  0.99529
568 73.0  0.99629
569 79.0  0.99634
570 85.0  0.99653
571 63.0  0.99472
572 98.0  0.9955
573 114.0  0.99621
574 155.0  0.99297
575 131.0  0.99541
576 104.0  0.99521
577 94.0  0.99524
578 82.0  0.99234
579 71.0  0.99572
580 106.0  0.99533
581 118.0  0.99578
582 92.0  0.99254
583 129.0  0.99354
584 105.0  0.9931
585 112.0  0.99561
586 93.0  0.99455
587 88.0  0.99449
588 79.0  0.99276
589 107.0  0.98811
590 129.0  0.9954
591 124.0  0.99174
592 123.0  0.99246
593 105.0  0.9926
594 127.0  0.99199
595 95.0  0.99409
596 84.0  0.99458
597 120.0  0.99156
598 145.0  0.99072
599 135.0  0.99316
600 143.0  0.99203
601 120.0  0.99367
602 109.0  0.99371
603 142.0  0.99039
604 100.0  0.99466
605 121.0  0.99372
606 105.0  0.99101
607 121.0  0.99332
608 104.0  0.99083
609 107.0  0.99284
610 108.0  0.98932
611 169.0  0.98582
612 179.0  0.99332
613 135.0  0.99202
614 143.0  0.98727
615 170.0  0.98798
616 126.0  0.9928
617 111.0  0.99217
618 110.0  0.98967
619 131.0  0.98852
620 139.0  0.98984
621 247.0  0.98972
622 123.0  0.98553
623 207.0  0.98915
624 221.0  0.98403
625 188.0  0.99044
626 160.0  0.98979
627 132.0  0.98863
628 151.0  0.99054
629 200.0  0.98973
630 152.0  0.99137
631 146.0  0.98933
632 171.0  0.99048
633 165.0  0.97966
634 195.0  0.98558
635 236.0  0.98847
636 208.0  0.98511
637 243.0  0.98641
638 179.0  0.9905
639 170.0  0.98845
640 176.0  0.98632
641 285.0  0.98275
642 244.0  0.98964
643 182.0  0.98794
644 263.0  0.98673
645 127.0  0.98852
646 269.0  0.98841
647 205.0  0.98643
648 206.0  0.9887
649 362.0  0.98366
650 302.0  0.98819
651 198.0  0.98132
652 248.0  0.97394
653 304.0  0.98497
654 341.0  0.98777
655 265.0  0.98703
656 295.0  0.9889
657 329.0  0.98514
658 254.0  0.97973
659 248.0  0.98284
660 300.0  0.98834
661 276.0  0.98357
662 232.0  0.98016
663 287.0  0.97908
664 356.0  0.98198
665 268.0  0.98774
666 277.0  0.98464
667 361.0  0.98271
668 329.0  0.98732
669 214.0  0.97869
670 375.0  0.98764
671 334.0  0.9873
672 313.0  0.97601
673 208.0  0.98793
674 431.0  0.98358
675 346.0  0.98255
676 310.0  0.98668
677 414.0  0.98619
678 410.0  0.98264
679 379.0  0.98114
680 317.0  0.97297
681 347.0  0.97896
682 373.0  0.97788
683 557.0  0.97772
684 388.0  0.97918
685 594.0  0.98302
686 377.0  0.98327
687 290.0  0.98141
688 447.0  0.97443
689 325.0  0.97923
690 378.0  0.97832
691 415.0  0.97352
692 484.0  0.9838
693 491.0  0.96263
694 775.0  0.97602
695 447.0  0.96812
696 394.0  0.98373
697 594.0  0.97958
698 458.0  0.97693
699 353.0  0.97307
700 508.0  0.95801
701 422.0  0.97415
702 386.0  0.98171
703 417.0  0.96424
704 411.0  0.98278
705 532.0  0.98286
706 409.0  0.97889
707 501.0  0.96859
708 475.0  0.95856
709 603.0  0.9807
710 493.0  0.97558
711 405.0  0.97231
712 384.0  0.98166
713 513.0  0.97661
714 491.0  0.97903
715 634.0  0.96484
716 651.0  0.97515
717 497.0  0.97455
718 412.0  0.97624
719 451.0  0.96754
720 797.0  0.97952
721 581.0  0.96006
722 614.0  0.97961
723 670.0  0.9725
724 657.0  0.97443
725 658.0  0.97247
726 485.0  0.97468
727 559.0  0.97781
728 571.0  0.9713
729 463.0  0.96942
730 642.0  0.95556
731 673.0  0.97096
732 764.0  0.97088
733 606.0  0.97283
734 826.0  0.95278
735 679.0  0.96777
736 619.0  0.96997
737 790.0  0.97831
738 778.0  0.96155
739 616.0  0.97155
740 557.0  0.96075
741 947.0  0.96505
742 559.0  0.95355
743 647.0  0.96142
744 789.0  0.96737
745 638.0  0.95332
746 812.0  0.97187
747 812.0  0.97208
748 458.0  0.95821
749 523.0  0.96628
750 423.0  0.97391
751 829.0  0.96865
752 697.0  0.9626
753 762.0  0.94926
754 695.0  0.96625
755 849.0  0.96968
756 814.0  0.95799
757 760.0  0.96426
758 525.0  0.97154
759 822.0  0.96651
760 835.0  0.96197
761 768.0  0.96639
762 873.0  0.97021
763 749.0  0.9412
764 698.0  0.94409
765 823.0  0.96751
766 793.0  0.9488
767 916.0  0.94151
768 789.0  0.94825
769 715.0  0.95432
770 832.0  0.96648
771 903.0  0.95553
772 819.0  0.95468
773 936.0  0.96246
774 725.0  0.94574
775 840.0  0.96913
776 918.0  0.96836
777 1214.0  0.96481
778 1186.0  0.95252
779 1182.0  0.94848
780 952.0  0.9401
781 955.0  0.94857
782 1116.0  0.96809
783 874.0  0.95431
784 1133.0  0.93719
785 994.0  0.95497
786 1160.0  0.93914
787 939.0  0.953
788 1196.0  0.95946
789 1276.0  0.95267
790 1345.0  0.96628
791 1258.0  0.93791
792 980.0  0.94372
793 1353.0  0.94161
794 1066.0  0.94719
795 948.0  0.94418
796 1068.0  0.944
797 1188.0  0.93208
798 849.0  0.93418
799 1081.0  0.95711
800 1327.0  0.95125
801 1253.0  0.93998
802 1208.0  0.95918
803 1511.0  0.94337
804 1226.0  0.93221
805 953.0  0.96262
806 1712.0  0.94693
807 1264.0  0.95227
808 1373.0  0.94766
809 1397.0  0.93233
810 1356.0  0.95823
811 1403.0  0.91465
812 1297.0  0.9282
813 1368.0  0.91806
814 1358.0  0.93018
815 1569.0  0.93772
816 1424.0  0.96231
817 1219.0  0.96083
818 1289.0  0.96145
819 1301.0  0.93945
820 1089.0  0.93838
821 1648.0  0.96121
822 1295.0  0.91482
823 1504.0  0.94647
824 1128.0  0.94966
825 1468.0  0.95885
826 1455.0  0.92448
827 1153.0  0.94908
828 1390.0  0.95022
829 1729.0  0.91503
830 1782.0  0.90443
831 1690.0  0.94254
832 1445.0  0.92368
833 1509.0  0.92867
834 1648.0  0.93219
835 1498.0  0.94681
836 1928.0  0.90923
837 1509.0  0.94071
838 1674.0  0.93855
839 1644.0  0.9423
840 1775.0  0.9575
841 1855.0  0.92328
842 1728.0  0.9336
843 1484.0  0.94546
844 1860.0  0.93805
845 1599.0  0.89855
846 1993.0  0.92546
847 1661.0  0.92558
848 2048.0  0.91694
849 1961.0  0.93209
850 1737.0  0.93321
851 1980.0  0.90658
852 2181.0  0.94347
853 1722.0  0.92234
854 1808.0  0.90329
855 1956.0  0.90445
856 1906.0  0.91973
857 1614.0  0.94105
858 1618.0  0.90084
859 1894.0  0.95262
860 1926.0  0.9285
861 1836.0  0.91549
862 1924.0  0.91995
863 2113.0  0.93005
864 2048.0  0.8873
865 2080.0  0.925
866 2402.0  0.93574
867 2304.0  0.94724
868 2134.0  0.93923
869 2464.0  0.88522
870 2186.0  0.90697
871 1929.0  0.89962
872 2311.0  0.94792
873 2331.0  0.88702
874 2513.0  0.92694
875 2128.0  0.90919
876 1848.0  0.91363
877 2162.0  0.92166
878 1943.0  0.91974
879 2837.0  0.90621
880 1976.0  0.91438
881 1616.0  0.9231
882 2218.0  0.91427
883 2289.0  0.89818
884 2193.0  0.90163
885 2135.0  0.94407
886 2041.0  0.90265
887 2605.0  0.92743
888 2454.0  0.8979
889 2804.0  0.88618
890 2672.0  0.90391
891 2437.0  0.91753
892 1916.0  0.94371
893 2275.0  0.87638
894 2590.0  0.91389
895 2499.0  0.90214
896 2569.0  0.91128
897 2663.0  0.91139
898 2330.0  0.88432
899 2767.0  0.8808
900 2631.0  0.91401
901 2401.0  0.89621
902 2418.0  0.92715
903 2497.0  0.87601
904 2819.0  0.88081
905 2729.0  0.91436
906 3329.0  0.87963
907 2984.0  0.89751
908 2831.0  0.90212
909 2989.0  0.89507
910 2212.0  0.92055
911 2441.0  0.89287
912 2826.0  0.88049
913 2805.0  0.93782
914 2854.0  0.88301
915 2936.0  0.93756
916 2413.0  0.88295
917 2933.0  0.91132
918 3360.0  0.90987
919 2791.0  0.93621
920 2585.0  0.92729
921 2557.0  0.87735
922 3187.0  0.92009
923 2740.0  0.88016
924 2935.0  0.91149
925 3027.0  0.89102
926 3230.0  0.87483
927 2802.0  0.93251
928 2808.0  0.8594
929 2721.0  0.90726
930 3096.0  0.93225
931 3189.0  0.92653
932 3273.0  0.91796
933 3115.0  0.92245
934 3186.0  0.91967
935 2649.0  0.8683
936 3394.0  0.9104
937 3533.0  0.86657
938 3439.0  0.861
939 4000.0  0.86673
940 3390.0  0.88437
941 3875.0  0.89728
942 3465.0  0.86617
943 4138.0  0.85183
944 3167.0  0.90162
945 2889.0  0.90462
946 3535.0  0.8855
947 3171.0  0.87284
948 3103.0  0.88672
949 3520.0  0.86531
950 3056.0  0.90703
951 3301.0  0.86761
952 3152.0  0.87933
953 3385.0  0.84816
954 3415.0  0.8836
955 3630.0  0.91332
956 3145.0  0.91686
957 4128.0  0.90127
958 3506.0  0.92003
959 3925.0  0.89845
960 3897.0  0.88634
961 4055.0  0.88126
962 3983.0  0.87389
963 3902.0  0.89467
964 3825.0  0.85345
965 3930.0  0.87526
966 4249.0  0.8801
967 4030.0  0.89517
968 4104.0  0.88056
969 3999.0  0.89333
970 4364.0  0.87544
971 3582.0  0.92159
972 4057.0  0.89657
973 4759.0  0.85186
974 4319.0  0.85747
975 3465.0  0.90293
976 4761.0  0.91335
977 4065.0  0.86168
978 4161.0  0.91573
979 3567.0  0.86789
980 4267.0  0.82576
981 4517.0  0.88383
982 4438.0  0.89234
983 4466.0  0.86883
984 4686.0  0.8184
985 4557.0  0.83263
986 4700.0  0.87883
987 3861.0  0.86769
988 5023.0  0.82776
989 4713.0  0.88534
990 4553.0  0.91009
991 4032.0  0.86815
992 4303.0  0.8716
993 4010.0  0.82515
994 4507.0  0.80861
995 5180.0  0.87163
996 4192.0  0.89498
997 4772.0  0.83878
998 4887.0  0.817
999 4859.0  0.86816
1000 4354.0  0.85182
1001 4445.0  0.87218
1002 4506.0  0.86894
1003 4187.0  0.84928
1004 4747.0  0.88108
1005 5041.0  0.88738
1006 5278.0  0.84135
1007 4604.0  0.85128
1008 4110.0  0.85525
1009 4657.0  0.87993
1010 5274.0  0.8895
1011 5063.0  0.84493
1012 5495.0  0.84969
1013 5410.0  0.87445
1014 4807.0  0.88642
1015 5030.0  0.85979
1016 4897.0  0.82023
1017 4981.0  0.82206
1018 5559.0  0.88877
1019 4732.0  0.87566
1020 6158.0  0.86529
1021 4493.0  0.85542
1022 6223.0  0.83111
1023 5997.0  0.8529
1024 5257.0  0.8635
1025 5646.0  0.88115
1026 5980.0  0.87599
1027 5513.0  0.81418
1028 5659.0  0.81976
1029 5646.0  0.90336
1030 5589.0  0.81297
1031 5058.0  0.83278
1032 5487.0  0.80428
1033 5440.0  0.80482
1034 4794.0  0.79545
1035 4986.0  0.83499
1036 5912.0  0.86285
1037 5786.0  0.85357
1038 5768.0  0.83024
1039 5324.0  0.90031
1040 7084.0  0.80422
1041 5309.0  0.81168
1042 4922.0  0.87499
1043 5456.0  0.82093
1044 7302.0  0.86671
1045 5566.0  0.86466
1046 5555.0  0.84853
1047 6244.0  0.81781
1048 6215.0  0.84704
1049 6641.0  0.80305
1050 4847.0  0.84199
1051 5535.0  0.86742
1052 5919.0  0.80066
1053 6565.0  0.83771
1054 5164.0  0.83537
1055 5263.0  0.88938
1056 7039.0  0.78687
1057 6450.0  0.8607
1058 7000.0  0.8415
1059 5517.0  0.83349
1060 5597.0  0.81215
1061 6762.0  0.81874
1062 6743.0  0.82669
1063 5917.0  0.8864
1064 5471.0  0.84478
1065 6318.0  0.82532
1066 6043.0  0.81121
1067 7596.0  0.81718
1068 7299.0  0.85604
1069 5820.0  0.87305
1070 7446.0  0.89204
1071 6995.0  0.81744
1072 7078.0  0.81726
1073 6592.0  0.82776
1074 7573.0  0.81542
1075 6919.0  0.82319
1076 7403.0  0.83428
1077 6650.0  0.85735
1078 5588.0  0.86617
1079 7052.0  0.85299
1080 7013.0  0.84788
1081 6831.0  0.8647
1082 8221.0  0.78646
1083 6844.0  0.78703
1084 7684.0  0.86897
1085 6345.0  0.78952
1086 7043.0  0.8608
1087 7019.0  0.80639
1088 7111.0  0.83837
1089 7537.0  0.77639
1090 7611.0  0.8409
1091 7146.0  0.86936
1092 8033.0  0.82722
1093 7231.0  0.85483
1094 7769.0  0.85888
1095 8478.0  0.84814
1096 6954.0  0.81095
1097 6859.0  0.85443
1098 6990.0  0.84586
1099 7520.0  0.84948
1100 7198.0  0.8009
1101 8293.0  0.78098
1102 7449.0  0.82038
1103 7216.0  0.83277
1104 7492.0  0.85414
1105 8188.0  0.78776
1106 8182.0  0.82978
1107 7927.0  0.79623
1108 9218.0  0.80308
1109 8568.0  0.81863
1110 6680.0  0.82801
1111 7094.0  0.84577
1112 8453.0  0.8374
1113 8798.0  0.75841
1114 7025.0  0.83909
1115 6652.0  0.80928
1116 8471.0  0.77439
1117 8100.0  0.78266
1118 7543.0  0.8024
1119 8633.0  0.80861
1120 8338.0  0.73276
1121 7505.0  0.82927
1122 8447.0  0.79762
1123 7450.0  0.79043
1124 8214.0  0.85342
1125 8270.0  0.74292
1126 9010.0  0.74081
1127 8054.0  0.82504
1128 8695.0  0.8457
1129 8041.0  0.81094
1130 9252.0  0.76388
1131 8910.0  0.86348
1132 8467.0  0.84638
1133 8812.0  0.84285
1134 7556.0  0.80682
1135 8161.0  0.82174
1136 8792.0  0.83592
1137 9184.0  0.74547
1138 9014.0  0.82302
1139 9853.0  0.81513
1140 7543.0  0.75443
1141 8838.0  0.78037
1142 8419.0  0.79843
1143 9107.0  0.81469
1144 8052.0  0.76303
1145 8201.0  0.77171
1146 9681.0  0.83753
1147 9575.0  0.82844
1148 8350.0  0.78357
1149 7501.0  0.79081
1150 9296.0  0.80461
1151 9139.0  0.80624
1152 9343.0  0.74618
1153 10528.0  0.78006
1154 7903.0  0.77321
1155 9320.0  0.77215
1156 9056.0  0.77707
1157 10499.0  0.7833
1158 9382.0  0.7621
1159 9015.0  0.80718
1160 8586.0  0.75146
1161 9718.0  0.78833
1162 11624.0  0.79217
1163 10520.0  0.80715
1164 10827.0  0.75089
1165 10394.0  0.8074
1166 8791.0  0.78667
1167 8700.0  0.85493
1168 8966.0  0.83341
1169 8715.0  0.8116
1170 9350.0  0.73439
1171 9065.0  0.81845
1172 9618.0  0.79644
1173 10645.0  0.74375
1174 11313.0  0.84339
1175 8735.0  0.81319
1176 9439.0  0.77753
1177 10144.0  0.82256
1178 10465.0  0.78137
1179 9525.0  0.79339
1180 10868.0  0.81006
1181 8583.0  0.81463
1182 10519.0  0.83573
1183 10909.0  0.80441
1184 10403.0  0.7888
1185 9773.0  0.76969
1186 9859.0  0.79482
1187 9254.0  0.82448
1188 10760.0  0.7658
1189 10346.0  0.76168
1190 10616.0  0.75969
1191 10929.0  0.81231
1192 10660.0  0.82894
1193 11407.0  0.80066
1194 10148.0  0.77445
1195 9857.0  0.75534
1196 9909.0  0.79964
1197 8790.0  0.80993
1198 10817.0  0.7939
1199 12739.0  0.72583
1200 11180.0  0.7274
1201 12321.0  0.79494
1202 11076.0  0.74263
1203 12183.0  0.7383
1204 11468.0  0.78863
1205 12774.0  0.84168
1206 10442.0  0.74136
1207 10783.0  0.84068
1208 11743.0  0.70427
1209 10904.0  0.75661
1210 10634.0  0.80569
1211 10637.0  0.79818
1212 10615.0  0.80262
1213 8891.0  0.75891
1214 10110.0  0.74432
1215 10464.0  0.77528
1216 14029.0  0.69925
1217 11833.0  0.71678
1218 9989.0  0.79351
1219 10905.0  0.67751
1220 11363.0  0.69299
1221 11259.0  0.78638
1222 12664.0  0.76386
1223 10985.0  0.78618
1224 10782.0  0.83548
1225 10655.0  0.74236
1226 12928.0  0.79651
1227 11186.0  0.76493
1228 12102.0  0.72665
1229 11902.0  0.72098
1230 14601.0  0.75836
1231 12668.0  0.78335
1232 12539.0  0.75366
1233 12700.0  0.79664
1234 11775.0  0.77257
1235 11957.0  0.73839
1236 13423.0  0.67634
1237 11576.0  0.73555
1238 11032.0  0.73288
1239 11379.0  0.77058
1240 11263.0  0.70781
1241 11493.0  0.77905
1242 13853.0  0.69403
1243 11430.0  0.79206
1244 12783.0  0.74105
1245 11692.0  0.81098
1246 12141.0  0.80859
1247 11316.0  0.81284
1248 12462.0  0.72723
1249 12612.0  0.8002
1250 13483.0  0.68035
1251 12560.0  0.73935
1252 12671.0  0.73726
1253 13777.0  0.79215
1254 10800.0  0.78666
1255 13178.0  0.75577
1256 13452.0  0.78917
1257 13591.0  0.68313
1258 12655.0  0.77267
1259 12180.0  0.82888
1260 11905.0  0.71996
1261 13661.0  0.71554
1262 14270.0  0.77111
1263 13501.0  0.79597
1264 14337.0  0.75915
1265 13467.0  0.65459
1266 12726.0  0.79581
1267 10764.0  0.74509
1268 10624.0  0.68166
1269 12035.0  0.77186
1270 13076.0  0.73122
1271 13330.0  0.69113
1272 11827.0  0.81606
1273 14525.0  0.74172
1274 12776.0  0.68888
1275 11805.0  0.6571
1276 12404.0  0.66934
1277 14731.0  0.7932
1278 14566.0  0.77494
1279 14006.0  0.80727
1280 14525.0  0.78192
1281 14595.0  0.66371
1282 13444.0  0.75217
1283 13049.0  0.71959
1284 13028.0  0.76609
1285 12666.0  0.75895
1286 13737.0  0.65203
1287 14882.0  0.74171
1288 14269.0  0.80598
1289 13963.0  0.8014
1290 15079.0  0.70858
1291 14128.0  0.80109
1292 14558.0  0.71486
1293 14092.0  0.75207
1294 13919.0  0.70988
1295 14424.0  0.76914
1296 14126.0  0.78812
1297 13204.0  0.77667
1298 12606.0  0.69231
1299 13906.0  0.79831
1300 14091.0  0.77972
1301 15540.0  0.68741
1302 16547.0  0.71637
1303 15021.0  0.66571
1304 16307.0  0.7164
1305 14461.0  0.70568
1306 14344.0  0.73202
1307 15444.0  0.74034
1308 14810.0  0.63364
1309 17495.0  0.66915
1310 15535.0  0.71457
1311 14352.0  0.80558
1312 17402.0  0.79237
1313 17064.0  0.69824
1314 16774.0  0.72218
1315 18193.0  0.701
1316 14328.0  0.74923
1317 14410.0  0.74597
1318 15990.0  0.73798
1319 15062.0  0.80852
1320 14577.0  0.76312
1321 15872.0  0.71928
1322 16061.0  0.72231
1323 14656.0  0.73364
1324 17310.0  0.69765
1325 15838.0  0.73872
1326 15684.0  0.69773
1327 16907.0  0.77115
1328 17415.0  0.72373
1329 16058.0  0.74667
1330 15847.0  0.74587
1331 15280.0  0.61289
1332 13961.0  0.73094
1333 16279.0  0.77908
1334 16777.0  0.72285
1335 15849.0  0.73117
1336 17804.0  0.72775
1337 16074.0  0.65044
1338 15138.0  0.71949
1339 16985.0  0.79223
1340 15003.0  0.74595
1341 15537.0  0.76734
1342 15556.0  0.71844
1343 15013.0  0.69749
1344 15337.0  0.717
1345 16215.0  0.71279
1346 16304.0  0.75164
1347 14145.0  0.7222
1348 17300.0  0.61347
1349 14683.0  0.69787
1350 18293.0  0.76552
1351 15744.0  0.61966
1352 17832.0  0.69321
1353 16996.0  0.69474
1354 18509.0  0.62779
1355 14566.0  0.69863
1356 17705.0  0.63049
1357 18454.0  0.73106
1358 15941.0  0.68142
1359 15835.0  0.70748
1360 17609.0  0.70539
1361 17062.0  0.73344
1362 14467.0  0.70157
1363 16140.0  0.61086
1364 17682.0  0.61246
1365 14318.0  0.79173
1366 15750.0  0.71771
1367 18245.0  0.69217
1368 17222.0  0.6929
1369 19144.0  0.77037
1370 17380.0  0.59661
1371 18725.0  0.70032
1372 19430.0  0.66317
1373 15875.0  0.69593
1374 18882.0  0.7865
1375 18681.0  0.6241
1376 16760.0  0.71101
1377 19115.0  0.63149
1378 19508.0  0.775
1379 18996.0  0.66567
1380 17288.0  0.70562
1381 19065.0  0.65739
1382 19762.0  0.66116
1383 19822.0  0.63546
1384 18932.0  0.66541
1385 18351.0  0.65902
1386 17664.0  0.61064
1387 16138.0  0.60969
1388 18652.0  0.75873
1389 17445.0  0.67327
1390 15556.0  0.66628
1391 19422.0  0.7516
1392 18250.0  0.76584
1393 16712.0  0.61312
1394 17279.0  0.70966
1395 17910.0  0.73556
1396 20499.0  0.57366
1397 17654.0  0.59424
1398 18960.0  0.70121
1399 17670.0  0.73378
1400 18933.0  0.66153
1401 18098.0  0.73539
1402 17305.0  0.65614
1403 17550.0  0.70828
1404 18700.0  0.63071
1405 20111.0  0.72624
1406 21242.0  0.6639
1407 18678.0  0.75389
1408 18471.0  0.69368
1409 20940.0  0.62409
1410 16808.0  0.65541
1411 18456.0  0.60292
1412 21059.0  0.76965
1413 18119.0  0.70325
1414 16990.0  0.70204
1415 19179.0  0.68146
1416 20424.0  0.62879
1417 18912.0  0.72123
1418 17791.0  0.72974
1419 17711.0  0.71504
1420 20969.0  0.56378
1421 19158.0  0.70814
1422 20196.0  0.64525
1423 20025.0  0.59037
1424 19659.0  0.7617
1425 20267.0  0.6855
1426 18865.0  0.67791
1427 20349.0  0.70012
1428 18151.0  0.66629
1429 19037.0  0.59925
1430 21553.0  0.68237
1431 18769.0  0.60609
1432 18340.0  0.6748
1433 19168.0  0.73256
1434 18238.0  0.59507
1435 19337.0  0.6313
1436 19381.0  0.57694
1437 19889.0  0.619
1438 18429.0  0.71959
1439 21302.0  0.75866
1440 21369.0  0.71165
1441 18267.0  0.73264
1442 20396.0  0.7372
1443 20301.0  0.58834
1444 21037.0  0.60556
1445 18470.0  0.75733
1446 18075.0  0.69894
1447 20042.0  0.61341
1448 20888.0  0.7246
1449 19960.0  0.57264
1450 23224.0  0.60701
1451 19882.0  0.68332
1452 19635.0  0.71958
1453 21195.0  0.62897
1454 20073.0  0.69438
1455 21067.0  0.61118
1456 17897.0  0.61203
1457 20058.0  0.56408
1458 22255.0  0.57285
1459 19163.0  0.64289
1460 21542.0  0.67634
1461 23415.0  0.62433
1462 17859.0  0.58998
1463 16152.0  0.66738
1464 22688.0  0.56542
1465 18471.0  0.7361
1466 19684.0  0.69672
1467 20497.0  0.69781
1468 20631.0  0.55296
1469 19114.0  0.63745
1470 20139.0  0.72246
1471 20386.0  0.68488
1472 20464.0  0.72827
1473 18863.0  0.75082
1474 20453.0  0.58162
1475 19064.0  0.68925
1476 20872.0  0.60616
1477 21403.0  0.53034
1478 22861.0  0.5431
1479 21435.0  0.68295
1480 22214.0  0.56439
1481 19592.0  0.5998
1482 21108.0  0.6519
1483 19216.0  0.72513
1484 19418.0  0.60071
1485 22637.0  0.53506
1486 20631.0  0.60982
1487 23564.0  0.61589
1488 20814.0  0.68488
1489 18915.0  0.578
1490 17866.0  0.61221
1491 22243.0  0.5725
1492 23152.0  0.74797
1493 22040.0  0.54737
1494 18580.0  0.6014
1495 21085.0  0.7048
1496 21281.0  0.53868
1497 22615.0  0.74998
1498 22132.0  0.55082
1499 22465.0  0.68865
1500 23416.0  0.70646
1501 19879.0  0.61361
1502 21178.0  0.53455
1503 21869.0  0.69554
1504 20684.0  0.56406
1505 22335.0  0.69504
1506 21519.0  0.70436
1507 21535.0  0.5389
1508 21798.0  0.69134
1509 23282.0  0.56106
1510 23302.0  0.6938
1511 18634.0  0.70059
1512 24287.0  0.55444
1513 23066.0  0.55456
1514 22441.0  0.60799
1515 20757.0  0.56924
1516 21208.0  0.63148
1517 25571.0  0.55015
1518 23505.0  0.59992
1519 18344.0  0.67819
1520 22844.0  0.70991
1521 22946.0  0.55622
1522 23297.0  0.68465
1523 23347.0  0.54905
1524 21640.0  0.56674
1525 22316.0  0.56892
1526 19776.0  0.70172
1527 20433.0  0.59641
1528 21743.0  0.53785
1529 22393.0  0.53858
1530 24352.0  0.5725
1531 23600.0  0.53551
1532 22965.0  0.5882
1533 22887.0  0.73463
1534 21288.0  0.70331
1535 22218.0  0.53392
1536 24615.0  0.68645
1537 24260.0  0.54461
1538 23955.0  0.57254
1539 24238.0  0.67699
1540 21585.0  0.67738
1541 23457.0  0.64401
1542 20200.0  0.69033
1543 24640.0  0.57865
1544 22821.0  0.6367
1545 21674.0  0.52342
1546 17099.0  0.59073
1547 21090.0  0.52681
1548 20316.0  0.59805
1549 21151.0  0.67651
1550 23140.0  0.57485
1551 22520.0  0.5083
1552 23802.0  0.54105
1553 25734.0  0.65536
1554 25022.0  0.52372
1555 22622.0  0.54
1556 25828.0  0.6697
1557 21645.0  0.57569
1558 22530.0  0.6774
1559 28474.0  0.52215
1560 25240.0  0.68457
1561 24343.0  0.58543
1562 23103.0  0.53796
1563 21462.0  0.62683
1564 22144.0  0.53781
1565 23712.0  0.66405
1566 25385.0  0.49325
1567 23945.0  0.65975
1568 25833.0  0.70422
1569 25021.0  0.54773
1570 22915.0  0.54248
1571 23629.0  0.64166
1572 23754.0  0.50431
1573 20830.0  0.58015
1574 25528.0  0.58104
1575 23412.0  0.55101
1576 25720.0  0.66623
1577 27226.0  0.68149
1578 23931.0  0.52038
1579 27355.0  0.67295
1580 25991.0  0.56693
1581 23250.0  0.49828
1582 24254.0  0.54248
1583 23187.0  0.65554
1584 24147.0  0.60544
1585 22060.0  0.59097
1586 24531.0  0.55882
1587 26119.0  0.54384
1588 25413.0  0.66336
1589 24277.0  0.54535
1590 24469.0  0.63737
1591 21888.0  0.55014
1592 26389.0  0.65813
1593 22982.0  0.5416
1594 23769.0  0.57621
1595 23095.0  0.66458
1596 24856.0  0.50626
1597 25113.0  0.52313
1598 23091.0  0.504
1599 24002.0  0.68163
1600 25718.0  0.50205
1601 24104.0  0.64401
1602 25973.0  0.54023
1603 27482.0  0.53648
1604 23823.0  0.53801
1605 18118.0  0.62679
1606 26597.0  0.51207
1607 26980.0  0.6938
1608 28785.0  0.52836
1609 30580.0  0.49506
1610 26842.0  0.56899
1611 27352.0  0.61272
1612 27648.0  0.6826
1613 26343.0  0.56554
1614 26135.0  0.52341
1615 24965.0  0.6532
1616 25649.0  0.5663
1617 26644.0  0.68123
1618 22649.0  0.51549
1619 21893.0  0.6727
1620 28164.0  0.64494
1621 26829.0  0.50686
1622 23260.0  0.51363
1623 26648.0  0.49589
1624 27050.0  0.54347
1625 22960.0  0.62743
1626 24872.0  0.63651
1627 24230.0  0.51555
1628 26420.0  0.52139
1629 23710.0  0.52802
1630 28309.0  0.52162
1631 25367.0  0.66002
1632 26287.0  0.52085
1633 24461.0  0.64633
1634 24568.0  0.56848
1635 23628.0  0.50164
1636 28444.0  0.57617
1637 25126.0  0.47795
1638 28529.0  0.5086
1639 24851.0  0.5074
1640 24844.0  0.52639
1641 26660.0  0.61094
1642 25623.0  0.51558
1643 24061.0  0.65913
1644 25165.0  0.48041
1645 29095.0  0.53532
1646 24685.0  0.51492
1647 27204.0  0.65547
1648 26565.0  0.62238
1649 27387.0  0.53311
1650 24032.0  0.48958
1651 24375.0  0.4994
1652 24797.0  0.57987
1653 27249.0  0.4945
1654 25539.0  0.5418
1655 27464.0  0.52482
1656 27582.0  0.45689
1657 29129.0  0.48237
1658 25837.0  0.47819
1659 24825.0  0.5557
1660 24696.0  0.55294
1661 25708.0  0.61438
1662 26175.0  0.68078
1663 27621.0  0.51112
1664 27061.0  0.46594
1665 23660.0  0.55014
1666 28244.0  0.54343
1667 29681.0  0.47887
1668 28774.0  0.47733
1669 31857.0  0.61954
1670 24522.0  0.63126
1671 25473.0  0.5109
1672 26522.0  0.68753
1673 29949.0  0.58622
1674 21512.0  0.52439
1675 24907.0  0.60736
1676 28951.0  0.63286
1677 28388.0  0.48727
1678 29044.0  0.61246
1679 23144.0  0.66202
1680 26642.0  0.61982
1681 28704.0  0.55498
1682 28590.0  0.46776
1683 28411.0  0.65396
1684 30186.0  0.56228
1685 26466.0  0.46067
1686 29647.0  0.4996
1687 27214.0  0.53071
1688 28050.0  0.53137
1689 30017.0  0.63956
1690 30228.0  0.48808
1691 26192.0  0.64058
1692 26003.0  0.4662
1693 29240.0  0.48665
1694 31348.0  0.45494
1695 25522.0  0.48865
1696 25343.0  0.48009
1697 27964.0  0.50014
1698 27708.0  0.58514
1699 25163.0  0.45607
1700 22752.0  0.5022
1701 27844.0  0.43895
1702 27104.0  0.45631
1703 23820.0  0.62377
1704 25845.0  0.50166
1705 26897.0  0.50652
1706 27485.0  0.4825
1707 23923.0  0.54775
1708 29352.0  0.62192
1709 28261.0  0.66309
1710 26941.0  0.47935
1711 27924.0  0.61142
1712 29074.0  0.63438
1713 26406.0  0.61529
1714 31607.0  0.50895
1715 27801.0  0.62456
1716 27428.0  0.62254
1717 29882.0  0.44373
1718 28863.0  0.64003
1719 24551.0  0.49321
1720 29842.0  0.57968
1721 26184.0  0.51628
1722 29423.0  0.4846
1723 27359.0  0.47748
1724 25603.0  0.51842
1725 26266.0  0.50985
1726 26293.0  0.60786
1727 29606.0  0.48407
1728 27594.0  0.5105
1729 29597.0  0.54569
1730 28858.0  0.4749
1731 26214.0  0.50784
1732 32944.0  0.43246
1733 28824.0  0.4344
1734 29511.0  0.50483
1735 28478.0  0.58829
1736 28866.0  0.51349
1737 30358.0  0.64976
1738 26710.0  0.52304
1739 29129.0  0.44586
1740 30293.0  0.52183
1741 24333.0  0.56416
1742 28500.0  0.49815
1743 25597.0  0.50433
1744 26609.0  0.48491
1745 32696.0  0.44626
1746 28275.0  0.58683
1747 28615.0  0.48971
1748 27424.0  0.53284
1749 29134.0  0.58809
1750 29655.0  0.62517
1751 27907.0  0.48964
1752 30280.0  0.49747
1753 30583.0  0.48607
1754 28278.0  0.45895
1755 31228.0  0.4534
1756 29933.0  0.53912
1757 28806.0  0.41962
1758 31528.0  0.47851
1759 29880.0  0.4944
1760 24701.0  0.4588
1761 30228.0  0.61211
1762 27474.0  0.59236
1763 22610.0  0.60586
1764 28380.0  0.5663
1765 28664.0  0.63179
1766 26648.0  0.63036
1767 30805.0  0.42541
1768 28796.0  0.43043
1769 31692.0  0.46476
1770 27496.0  0.44676
1771 29381.0  0.47541
1772 28827.0  0.55126
1773 27467.0  0.61889
1774 32922.0  0.55608
1775 31077.0  0.44569
1776 28844.0  0.58185
1777 28118.0  0.54859
1778 30442.0  0.40768
1779 30956.0  0.47751
1780 31348.0  0.58845
1781 28581.0  0.58309
1782 30779.0  0.45486
1783 30281.0  0.63613
1784 29615.0  0.48799
1785 30570.0  0.40866
1786 32015.0  0.60962
1787 30455.0  0.43978
1788 29715.0  0.46707
1789 35031.0  0.63515
1790 26984.0  0.48471
1791 30237.0  0.48471
1792 30738.0  0.46965
1793 32601.0  0.47955
1794 27264.0  0.50273
1795 26270.0  0.60924
1796 30969.0  0.62855
1797 27769.0  0.53536
1798 28293.0  0.46022
1799 31697.0  0.43873
1800 26856.0  0.54235
1801 25113.0  0.42699
1802 27714.0  0.49736
1803 24102.0  0.60894
1804 28371.0  0.44488
1805 29511.0  0.44707
1806 31313.0  0.45261
1807 27379.0  0.42136
1808 30750.0  0.40178
1809 30005.0  0.50266
1810 32226.0  0.50095
1811 33044.0  0.46734
1812 27515.0  0.48072
1813 31040.0  0.40492
1814 29833.0  0.49819
1815 31929.0  0.52601
1816 33187.0  0.45877
1817 33670.0  0.4269
1818 31261.0  0.53373
1819 31244.0  0.55669
1820 30170.0  0.47462
1821 29212.0  0.49144
1822 26404.0  0.47877
1823 28732.0  0.61368
1824 30277.0  0.46586
1825 28167.0  0.58689
1826 34867.0  0.47209
1827 27947.0  0.45345
1828 30661.0  0.43108
1829 30542.0  0.44092
1830 31848.0  0.42231
1831 31069.0  0.40413
1832 33726.0  0.45326
1833 32817.0  0.38954
1834 29329.0  0.58725
1835 32617.0  0.55343
1836 30605.0  0.57305
1837 30926.0  0.62017
1838 29861.0  0.40844
1839 34431.0  0.42974
1840 31138.0  0.59413
1841 29890.0  0.53207
1842 32441.0  0.5893
1843 25720.0  0.40069
1844 27066.0  0.40274
1845 28644.0  0.42136
1846 28537.0  0.43935
1847 30877.0  0.47056
1848 29013.0  0.4496
1849 30031.0  0.40345
1850 31070.0  0.49884
1851 31884.0  0.44767
1852 28723.0  0.4078
1853 28608.0  0.61692
1854 28715.0  0.61248
1855 31502.0  0.55174
1856 24471.0  0.40136
1857 30472.0  0.40395
1858 29123.0  0.47137
1859 32474.0  0.43916
1860 30839.0  0.54447
1861 35245.0  0.47367
1862 33510.0  0.61256
1863 31172.0  0.46084
1864 30369.0  0.51613
1865 31079.0  0.39871
1866 28738.0  0.43017
1867 28588.0  0.38905
1868 25902.0  0.59474
1869 33219.0  0.45156
1870 26414.0  0.58664
1871 27838.0  0.46915
1872 28566.0  0.47884
1873 34082.0  0.43815
1874 32227.0  0.55208
1875 29315.0  0.38926
1876 29538.0  0.56085
1877 36257.0  0.38349
1878 30271.0  0.42045
1879 32329.0  0.40519
1880 33611.0  0.42546
1881 29151.0  0.58188
1882 31385.0  0.43089
1883 29634.0  0.62591
1884 31544.0  0.49198
1885 27531.0  0.55447
1886 29972.0  0.58574
1887 30705.0  0.46315
1888 29969.0  0.41533
1889 32791.0  0.50088
1890 33247.0  0.46306
1891 32460.0  0.37176
1892 35186.0  0.63572
1893 33511.0  0.6296
1894 35329.0  0.62793
1895 32369.0  0.59595
1896 32919.0  0.48635
1897 27958.0  0.45904
1898 30101.0  0.46588
1899 30931.0  0.55707
1900 35075.0  0.38875
1901 28979.0  0.45039
1902 31424.0  0.40837
1903 32783.0  0.39431
1904 31180.0  0.60702
1905 31208.0  0.49648
1906 31384.0  0.58737
1907 32609.0  0.38728
1908 29343.0  0.40263
1909 33035.0  0.42174
1910 33354.0  0.3719
1911 34634.0  0.59488
1912 28323.0  0.39921
1913 29637.0  0.56435
1914 29160.0  0.56697
1915 33281.0  0.57078
1916 29595.0  0.61141
1917 32537.0  0.4033
1918 33964.0  0.55347
1919 34351.0  0.6035
1920 27597.0  0.39722
1921 28388.0  0.38311
1922 31321.0  0.39148
1923 33988.0  0.46276
1924 31320.0  0.45912
1925 29661.0  0.43929
1926 33426.0  0.46556
1927 30804.0  0.58541
1928 30738.0  0.36784
1929 31528.0  0.41112
1930 32232.0  0.3816
1931 29666.0  0.59564
1932 36519.0  0.43118
1933 34192.0  0.39864
1934 33589.0  0.57601
1935 30242.0  0.3772
1936 31813.0  0.41411
1937 31413.0  0.42721
1938 33589.0  0.48613
1939 31896.0  0.55747
1940 34247.0  0.58899
1941 36075.0  0.54988
1942 29389.0  0.43167
1943 29066.0  0.36208
1944 33435.0  0.59339
1945 31884.0  0.45741
1946 32297.0  0.4323
1947 30372.0  0.38163
1948 32919.0  0.37285
1949 31097.0  0.38187
1950 31215.0  0.57898
1951 31920.0  0.40775
1952 34793.0  0.43516
1953 27287.0  0.41411
1954 35018.0  0.59289
1955 25176.0  0.37455
1956 28532.0  0.36992
1957 35126.0  0.46499
1958 31502.0  0.58345
1959 28160.0  0.58327
1960 33693.0  0.56943
1961 33499.0  0.52879
1962 27286.0  0.55828
1963 26855.0  0.48393
1964 33015.0  0.606
1965 29975.0  0.47747
1966 30900.0  0.38284
1967 31170.0  0.48942
1968 36096.0  0.3754
1969 27263.0  0.42977
1970 27191.0  0.4523
1971 32438.0  0.41763
1972 31291.0  0.40231
1973 32129.0  0.51611
1974 28774.0  0.4117
1975 30580.0  0.36098
1976 30603.0  0.39376
1977 31046.0  0.43695
1978 33754.0  0.48625
1979 39170.0  0.52048
1980 29193.0  0.49308
1981 29960.0  0.36416
1982 30735.0  0.5418
1983 28234.0  0.36697
1984 29764.0  0.57376
1985 28346.0  0.55573
1986 29360.0  0.46941
1987 28712.0  0.38845
1988 31374.0  0.38101
1989 35635.0  0.45601
1990 29718.0  0.4425
1991 34588.0  0.48477
1992 35536.0  0.40105
1993 32762.0  0.57676
1994 32810.0  0.3774
1995 33467.0  0.56708
1996 35042.0  0.56127
1997 31883.0  0.54963
1998 35157.0  0.40934
1999 28877.0  0.38347
2000 28996.0  0.59972
2001 29004.0  0.40022
2002 36046.0  0.51777
2003 36083.0  0.48115
2004 27936.0  0.43691
2005 32823.0  0.50096
2006 33307.0  0.43486
2007 26632.0  0.42548
2008 29836.0  0.51437
2009 32286.0  0.48692
2010 32158.0  0.37766
2011 25332.0  0.45155
2012 30600.0  0.47426
2013 33660.0  0.35408
2014 31666.0  0.59001
2015 29887.0  0.36249
2016 30025.0  0.38584
2017 30162.0  0.36944
2018 33771.0  0.54547
2019 31630.0  0.36988
2020 32853.0  0.58867
2021 33424.0  0.37978
2022 32628.0  0.40341
2023 30241.0  0.3739
2024 27695.0  0.52487
2025 27106.0  0.50178
2026 29205.0  0.56827
2027 31947.0  0.34226
2028 28358.0  0.33676
2029 35430.0  0.53404
2030 34017.0  0.35489
2031 28586.0  0.42676
2032 34714.0  0.56654
2033 29792.0  0.45718
2034 29357.0  0.55885
2035 29017.0  0.4234
2036 29777.0  0.4117
2037 30041.0  0.57598
2038 31375.0  0.38019
2039 32475.0  0.56711
2040 31419.0  0.46514
2041 26078.0  0.40005
2042 27240.0  0.34641
2043 31282.0  0.44746
2044 31614.0  0.55935
2045 27349.0  0.36695
2046 27705.0  0.35904
2047 31004.0  0.56058
2048 32556.0  0.41225
2049 29503.0  0.33293
2050 31567.0  0.52187
2051 31088.0  0.3705
2052 30583.0  0.59046
2053 27979.0  0.34966
2054 29982.0  0.44531
2055 28300.0  0.36212
2056 29438.0  0.38068
2057 28814.0  0.46372
2058 30385.0  0.413
2059 28177.0  0.37267
2060 32242.0  0.54705
2061 26687.0  0.32906
2062 31209.0  0.37826
2063 34687.0  0.34227
2064 30334.0  0.38943
2065 34476.0  0.53037
2066 33215.0  0.57173
2067 25994.0  0.45897
2068 29737.0  0.51331
2069 30085.0  0.36816
2070 33558.0  0.5148
2071 28744.0  0.38332
2072 29452.0  0.55979
2073 29636.0  0.42077
2074 29468.0  0.52457
2075 31778.0  0.36873
2076 26120.0  0.40075
2077 28868.0  0.38043
2078 35330.0  0.41757
2079 28332.0  0.46334
2080 30293.0  0.37834
2081 30391.0  0.56448
2082 33165.0  0.42271
2083 27494.0  0.33137
2084 30635.0  0.53861
2085 31686.0  0.51123
2086 32711.0  0.33827
2087 33542.0  0.3539
2088 30771.0  0.3285
2089 30032.0  0.37642
2090 28354.0  0.35848
2091 33672.0  0.35543
2092 31338.0  0.32097
2093 29036.0  0.35442
2094 26243.0  0.35941
2095 29706.0  0.38793
2096 36087.0  0.45657
2097 32470.0  0.43137
2098 25214.0  0.32464
2099 31657.0  0.35716
2100 31706.0  0.55082
2101 27975.0  0.38415
2102 34316.0  0.40793
2103 27662.0  0.42854
2104 31024.0  0.37232
2105 35027.0  0.32107
2106 30339.0  0.49926
2107 32105.0  0.32
2108 32671.0  0.54776
2109 33372.0  0.52305
2110 28790.0  0.53736
2111 24669.0  0.5356
2112 35437.0  0.31987
2113 30822.0  0.3409
2114 31386.0  0.3695
2115 33206.0  0.52381
2116 29888.0  0.3998
2117 31677.0  0.55617
2118 34733.0  0.369
2119 29105.0  0.3536
2120 27681.0  0.33718
2121 28207.0  0.39084
2122 33424.0  0.31951
2123 30228.0  0.36387
2124 32232.0  0.33488
2125 32862.0  0.37391
2126 28596.0  0.35567
2127 30197.0  0.34288
2128 30388.0  0.36518
2129 27882.0  0.34026
2130 33316.0  0.44684
2131 31599.0  0.35259
2132 25975.0  0.54505
2133 33202.0  0.51442
2134 25969.0  0.32906
2135 27853.0  0.35473
2136 30669.0  0.36624
2137 29044.0  0.36131
2138 28728.0  0.34922
2139 34627.0  0.52727
2140 30625.0  0.36896
2141 32249.0  0.35328
2142 28209.0  0.38644
2143 30647.0  0.3554
2144 31713.0  0.54358
2145 29751.0  0.31415
2146 25977.0  0.34131
2147 32662.0  0.40897
2148 29034.0  0.50215
2149 28901.0  0.51173
2150 30715.0  0.56628
2151 32169.0  0.41833
2152 31372.0  0.36689
2153 29942.0  0.36559
2154 25931.0  0.38003
2155 30474.0  0.3487
2156 29229.0  0.3965
2157 33636.0  0.37595
2158 31251.0  0.40059
2159 33893.0  0.38984
2160 25645.0  0.41861
2161 28273.0  0.36294
2162 29613.0  0.34849
2163 32214.0  0.37444
2164 31968.0  0.34113
2165 33223.0  0.49393
2166 31636.0  0.3605
2167 27420.0  0.34455
2168 32394.0  0.35752
2169 30484.0  0.33757
2170 29505.0  0.51015
2171 30410.0  0.33182
2172 29259.0  0.3432
2173 28399.0  0.40561
2174 32999.0  0.51056
2175 29125.0  0.36753
2176 29914.0  0.54528
2177 23954.0  0.38709
2178 32895.0  0.3356
2179 31644.0  0.54007
2180 28128.0  0.37045
2181 28055.0  0.49487
2182 28789.0  0.34493
2183 34186.0  0.33318
2184 30246.0  0.50014
2185 29164.0  0.34007
2186 33518.0  0.31186
2187 31385.0  0.3643
2188 30475.0  0.43062
2189 31409.0  0.34305
2190 26056.0  0.51967
2191 32577.0  0.34109
2192 25736.0  0.34693
2193 30372.0  0.29855
2194 31675.0  0.51917
2195 33562.0  0.31638
2196 35180.0  0.33084
2197 30040.0  0.32438
2198 23991.0  0.50001
2199 29030.0  0.33525
2200 31815.0  0.37115
2201 34352.0  0.32191
2202 31355.0  0.35793
2203 27715.0  0.34218
2204 28372.0  0.53403
2205 28498.0  0.35583
2206 32923.0  0.49034
2207 35116.0  0.51163
2208 33604.0  0.32732
2209 29984.0  0.30994
2210 26747.0  0.33839
2211 34457.0  0.4176
2212 30579.0  0.34086
2213 25107.0  0.37006
2214 28971.0  0.32141
2215 28135.0  0.52673
2216 26184.0  0.395
2217 28834.0  0.4154
2218 32485.0  0.29944
2219 32048.0  0.44476
2220 27817.0  0.51434
2221 29805.0  0.34373
2222 30950.0  0.35106
2223 28613.0  0.32451
2224 30040.0  0.34345
2225 27871.0  0.30549
2226 28139.0  0.30126
2227 27492.0  0.3008
2228 29190.0  0.31961
2229 32525.0  0.42829
2230 28095.0  0.30242
2231 28297.0  0.46148
2232 29750.0  0.32282
2233 25488.0  0.32965
2234 30945.0  0.34801
2235 28374.0  0.3389
2236 27825.0  0.35005
2237 32236.0  0.36792
2238 29456.0  0.37868
2239 35060.0  0.34021
2240 32381.0  0.43407
2241 27919.0  0.49791
2242 28136.0  0.30211
2243 33955.0  0.4108
2244 31615.0  0.42419
2245 27367.0  0.35554
2246 33690.0  0.35038
2247 29890.0  0.38611
2248 30348.0  0.36436
2249 29972.0  0.33491
2250 28799.0  0.49124
2251 29070.0  0.30608
2252 37593.0  0.3235
2253 28778.0  0.36513
2254 31592.0  0.50774
2255 24360.0  0.35533
2256 28033.0  0.39671
2257 28296.0  0.31717
2258 28672.0  0.35623
2259 27733.0  0.32763
2260 31370.0  0.30523
2261 29834.0  0.35149
2262 26582.0  0.4579
2263 29379.0  0.33965
2264 31528.0  0.44108
2265 26390.0  0.35074
2266 29931.0  0.34123
2267 32263.0  0.30185
2268 32771.0  0.52555
2269 30328.0  0.35501
2270 35454.0  0.33871
2271 28844.0  0.35751
2272 23915.0  0.32216
2273 32925.0  0.29879
2274 27395.0  0.39854
2275 35967.0  0.31776
2276 26380.0  0.32004
2277 33601.0  0.29766
2278 29532.0  0.34249
2279 33178.0  0.38227
2280 31980.0  0.36727
2281 28874.0  0.50855
2282 32062.0  0.3178
2283 35042.0  0.35696
2284 32065.0  0.38145
2285 25902.0  0.35707
2286 25965.0  0.35591
2287 19497.0  0.32046
2288 26544.0  0.33775
2289 29272.0  0.35959
2290 24886.0  0.33893
2291 26849.0  0.35385
2292 30052.0  0.32623
2293 25214.0  0.41155
2294 30628.0  0.50512
2295 26868.0  0.43174
2296 24064.0  0.29975
2297 25877.0  0.30868
2298 34407.0  0.37839
2299 26924.0  0.36762
2300 25978.0  0.32415
2301 31702.0  0.31767
2302 24553.0  0.33512
2303 30071.0  0.344
2304 32845.0  0.32755
2305 36253.0  0.31005
2306 25961.0  0.36048
2307 28964.0  0.3312
2308 27127.0  0.48878
2309 31886.0  0.32248
2310 24540.0  0.32073
2311 25600.0  0.33293
2312 27591.0  0.42396
2313 25154.0  0.48783
2314 28441.0  0.33796
2315 29951.0  0.38433
2316 26965.0  0.48758
2317 27576.0  0.29083
2318 30617.0  0.28208
2319 28470.0  0.31734
2320 23705.0  0.32478
2321 31992.0  0.33959
2322 31709.0  0.35334
2323 28450.0  0.31533
2324 31171.0  0.32162
2325 28712.0  0.34641
2326 28648.0  0.47367
2327 31276.0  0.52828
2328 31261.0  0.29845
2329 29745.0  0.51254
2330 29149.0  0.33005
2331 32271.0  0.28566
2332 26214.0  0.37553
2333 27491.0  0.28096
2334 23102.0  0.34906
2335 28553.0  0.35356
2336 26315.0  0.33125
2337 25993.0  0.34857
2338 23855.0  0.33261
2339 21657.0  0.26323
2340 33563.0  0.30295
2341 29307.0  0.50689
2342 30347.0  0.32252
2343 28171.0  0.51992
2344 29657.0  0.27882
2345 26575.0  0.32437
2346 25536.0  0.34189
2347 26360.0  0.32576
2348 27330.0  0.36253
2349 26963.0  0.31757
2350 36455.0  0.37047
2351 28804.0  0.28851
2352 29700.0  0.48885
2353 30378.0  0.30029
2354 25503.0  0.36725
2355 31816.0  0.33465
2356 31719.0  0.32037
2357 24425.0  0.33888
2358 32250.0  0.50476
2359 29060.0  0.41079
2360 31322.0  0.32086
2361 26541.0  0.29005
2362 28143.0  0.28874
2363 23796.0  0.33356
2364 28019.0  0.32047
2365 26370.0  0.31733
2366 24881.0  0.27757
2367 29962.0  0.30942
2368 35272.0  0.47956
2369 28957.0  0.34849
2370 28247.0  0.37652
2371 30870.0  0.39097
2372 30184.0  0.33869
2373 33056.0  0.34382
2374 27827.0  0.31184
2375 27957.0  0.38688
2376 26170.0  0.30147
2377 24255.0  0.30428
2378 25068.0  0.34229
2379 25216.0  0.3581
2380 26403.0  0.3196
2381 25534.0  0.38259
2382 29310.0  0.30646
2383 27130.0  0.47123
2384 28904.0  0.32093
2385 27072.0  0.34082
2386 31446.0  0.3059
2387 26133.0  0.3421
2388 32251.0  0.38266
2389 26366.0  0.44483
2390 23159.0  0.32281
2391 30206.0  0.45214
2392 31920.0  0.38997
2393 25846.0  0.32463
2394 29675.0  0.32456
2395 25200.0  0.30574
2396 24871.0  0.30144
2397 27995.0  0.37108
2398 29860.0  0.37157
2399 30513.0  0.32501
2400 34536.0  0.3162
2401 29979.0  0.2974
2402 29794.0  0.33381
2403 30071.0  0.33356
2404 27848.0  0.30097
2405 27007.0  0.37036
2406 26347.0  0.38445
2407 32073.0  0.29849
2408 23272.0  0.33825
2409 30465.0  0.35139
2410 34450.0  0.30512
2411 27961.0  0.28504
2412 29253.0  0.37095
2413 25750.0  0.3828
2414 28097.0  0.38205
2415 26454.0  0.30509
2416 27060.0  0.36037
2417 26173.0  0.3761
2418 23794.0  0.28424
2419 30848.0  0.51204
2420 28061.0  0.27117
2421 28801.0  0.30904
2422 29761.0  0.47923
2423 27764.0  0.30963
2424 28245.0  0.35683
2425 26734.0  0.29113
2426 27164.0  0.4395
2427 28344.0  0.26976
2428 32658.0  0.27124
2429 27203.0  0.28636
2430 32831.0  0.26622
2431 33059.0  0.34065
2432 24590.0  0.35427
2433 32279.0  0.41012
2434 21861.0  0.37909
2435 28177.0  0.27785
2436 24596.0  0.3491
2437 23757.0  0.31853
2438 20937.0  0.30801
2439 25540.0  0.34034
2440 26886.0  0.32542
2441 24978.0  0.29871
2442 22564.0  0.30401
2443 28982.0  0.27016
2444 24036.0  0.30274
2445 24188.0  0.4258
2446 28943.0  0.27912
2447 24569.0  0.36542
2448 26703.0  0.27843
2449 27142.0  0.4775
2450 31323.0  0.29649
2451 28972.0  0.34018
2452 28403.0  0.30391
2453 27021.0  0.30627
2454 22057.0  0.31768
2455 29327.0  0.40839
2456 23786.0  0.29402
2457 27629.0  0.33126
2458 33234.0  0.28519
2459 26943.0  0.45881
2460 24552.0  0.31212
2461 27048.0  0.30084
2462 29729.0  0.38362
2463 29901.0  0.27527
2464 32784.0  0.30764
2465 28712.0  0.27857
2466 26745.0  0.27081
2467 26900.0  0.33745
2468 24572.0  0.33928
2469 21490.0  0.29965
2470 25490.0  0.36696
2471 26533.0  0.2895
2472 25803.0  0.36839
2473 24885.0  0.3726
2474 30879.0  0.29808
2475 29321.0  0.25031
2476 26263.0  0.2962
2477 28510.0  0.49698
2478 25571.0  0.49857
2479 25927.0  0.25752
2480 24564.0  0.47571
2481 24050.0  0.44518
2482 26758.0  0.34722
2483 32521.0  0.31497
2484 23843.0  0.31733
2485 30474.0  0.26658
2486 31434.0  0.32155
2487 27435.0  0.30768
2488 24422.0  0.46194
2489 22484.0  0.3204
2490 26968.0  0.306
2491 27092.0  0.33042
2492 27988.0  0.31736
2493 27008.0  0.29892
2494 26618.0  0.2592
2495 28358.0  0.32785
2496 24752.0  0.30278
2497 33077.0  0.30928
2498 23478.0  0.31388
2499 30082.0  0.28794
2500 29295.0  0.31169
2501 22104.0  0.32839
2502 31172.0  0.31884
2503 27556.0  0.28032
2504 29135.0  0.34148
2505 25675.0  0.29851
2506 29708.0  0.35103
2507 32606.0  0.29692
2508 31392.0  0.30059
2509 27322.0  0.29047
2510 25644.0  0.38806
2511 24650.0  0.30348
2512 29250.0  0.37205
2513 25867.0  0.29635
2514 27233.0  0.3207
2515 30393.0  0.29097
2516 24206.0  0.32206
2517 32130.0  0.34855
2518 28551.0  0.37395
2519 24661.0  0.31917
2520 28650.0  0.29848
2521 30233.0  0.29887
2522 24013.0  0.46646
2523 27799.0  0.48492
2524 28704.0  0.49062
2525 27721.0  0.28579
2526 23902.0  0.36057
2527 30195.0  0.25829
2528 30103.0  0.29399
2529 24349.0  0.27417
2530 26513.0  0.27644
2531 25283.0  0.2986
2532 26076.0  0.32836
2533 29886.0  0.27121
2534 36241.0  0.42262
2535 24265.0  0.35027
2536 23785.0  0.28726
2537 24361.0  0.28099
2538 28784.0  0.28592
2539 25464.0  0.32035
2540 26592.0  0.26373
2541 31212.0  0.31439
2542 25309.0  0.30385
2543 23642.0  0.2801
2544 26182.0  0.49149
2545 24099.0  0.32585
2546 22634.0  0.29334
2547 27889.0  0.30656
2548 23349.0  0.32191
2549 25414.0  0.31719
2550 25644.0  0.28244
2551 27061.0  0.33647
2552 28043.0  0.32223
2553 29671.0  0.31368
2554 24359.0  0.30387
2555 23966.0  0.30483
2556 29988.0  0.26113
2557 26345.0  0.48087
2558 27181.0  0.30943
2559 22467.0  0.3269
2560 29209.0  0.28972
2561 32731.0  0.45248
2562 23076.0  0.44418
2563 25664.0  0.31046
2564 26648.0  0.42896
2565 29856.0  0.35113
2566 25955.0  0.30096
2567 28624.0  0.38214
2568 32139.0  0.28711
2569 22914.0  0.48418
2570 27587.0  0.2719
2571 22292.0  0.4354
2572 22794.0  0.36497
2573 27496.0  0.24858
2574 28303.0  0.25949
2575 28452.0  0.33072
2576 30699.0  0.31042
2577 26245.0  0.34392
2578 24991.0  0.34438
2579 23596.0  0.25709
2580 27174.0  0.46329
2581 27474.0  0.2727
2582 27648.0  0.45863
2583 23046.0  0.39597
2584 35180.0  0.46182
2585 24529.0  0.27474
2586 24130.0  0.2997
2587 23890.0  0.35034
2588 25270.0  0.30004
2589 26686.0  0.4656
2590 22393.0  0.27012
2591 27004.0  0.32979
2592 30562.0  0.47515
2593 27695.0  0.25993
2594 29713.0  0.34899
2595 29224.0  0.28341
2596 27731.0  0.31176
2597 24730.0  0.29661
2598 27865.0  0.30319
2599 27036.0  0.48484
2600 29071.0  0.26698
2601 24349.0  0.28524
2602 19796.0  0.32746
2603 30767.0  0.2443
2604 29199.0  0.27529
2605 24378.0  0.45618
2606 27825.0  0.29411
2607 29903.0  0.34462
2608 24332.0  0.28439
2609 23399.0  0.30975
2610 25123.0  0.36948
2611 27752.0  0.34053
2612 23660.0  0.36383
2613 24677.0  0.32719
2614 22326.0  0.27205
2615 30328.0  0.35652
2616 26315.0  0.34067
2617 25470.0  0.45018
2618 27355.0  0.38296
2619 23323.0  0.31205
2620 28964.0  0.35966
2621 26139.0  0.28224
2622 26834.0  0.28518
2623 29181.0  0.3332
2624 31332.0  0.3701
2625 25913.0  0.33867
2626 28761.0  0.31563
2627 23476.0  0.33219
2628 32215.0  0.30662
2629 25769.0  0.35663
2630 24365.0  0.28689
2631 30579.0  0.30914
2632 27724.0  0.28684
2633 25928.0  0.28536
2634 28830.0  0.33306
2635 25370.0  0.43647
2636 27407.0  0.2785
2637 26905.0  0.30634
2638 22977.0  0.24757
2639 24316.0  0.25002
2640 27933.0  0.25748
2641 23594.0  0.29422
2642 32031.0  0.34215
2643 28267.0  0.25141
2644 27845.0  0.2459
2645 26877.0  0.29745
2646 27362.0  0.26995
2647 25972.0  0.26961
2648 25967.0  0.44635
2649 24981.0  0.26284
2650 27825.0  0.42587
2651 28468.0  0.30709
2652 22877.0  0.33543
2653 23576.0  0.3373
2654 19335.0  0.27604
2655 23448.0  0.24606
2656 23395.0  0.46866
2657 22708.0  0.28096
2658 27296.0  0.29084
2659 23127.0  0.27275
2660 22993.0  0.28184
2661 20885.0  0.30642
2662 28753.0  0.31343
2663 27502.0  0.27509
2664 27385.0  0.25565
2665 29478.0  0.23994
2666 24029.0  0.2594
2667 21540.0  0.23175
2668 25331.0  0.44509
2669 28627.0  0.27263
2670 23228.0  0.26325
2671 25050.0  0.2734
2672 27271.0  0.30664
2673 23762.0  0.30417
2674 22642.0  0.46256
2675 26158.0  0.30119
2676 22671.0  0.30723
2677 25604.0  0.30597
2678 23297.0  0.37001
2679 26223.0  0.27078
2680 28322.0  0.27441
2681 26170.0  0.31799
2682 26523.0  0.32634
2683 25366.0  0.27744
2684 27076.0  0.33374
2685 32308.0  0.27096
2686 27793.0  0.27414
2687 29545.0  0.28598
2688 21412.0  0.29067
2689 26479.0  0.34782
2690 27384.0  0.25953
2691 25111.0  0.26512
2692 25877.0  0.33676
2693 29319.0  0.28577
2694 26802.0  0.2674
2695 22906.0  0.26234
2696 28669.0  0.29187
2697 21839.0  0.3069
2698 25934.0  0.25634
2699 27668.0  0.25274
2700 25645.0  0.25332
2701 21143.0  0.30754
2702 29379.0  0.28787
2703 26107.0  0.26962
2704 25934.0  0.29712
2705 22458.0  0.28751
2706 20899.0  0.33893
2707 19606.0  0.39281
2708 21195.0  0.36608
2709 23903.0  0.27971
2710 25133.0  0.27174
2711 23090.0  0.29992
2712 28063.0  0.24296
2713 22184.0  0.23346
2714 26786.0  0.29948
2715 26903.0  0.29296
2716 29960.0  0.27202
2717 23234.0  0.28026
2718 25717.0  0.32057
2719 23746.0  0.27163
2720 25556.0  0.28963
2721 27994.0  0.24317
2722 26913.0  0.26899
2723 26240.0  0.28202
2724 25168.0  0.27243
2725 22142.0  0.2726
2726 26529.0  0.30384
2727 25121.0  0.34773
2728 25085.0  0.25268
2729 27859.0  0.3027
2730 25759.0  0.27732
2731 26350.0  0.35521
2732 27322.0  0.27398
2733 22901.0  0.32312
2734 22194.0  0.28524
2735 29800.0  0.27534
2736 22259.0  0.35153
2737 21819.0  0.28729
2738 23983.0  0.25891
2739 24211.0  0.27192
2740 25912.0  0.38951
2741 22618.0  0.25783
2742 27018.0  0.31972
2743 22609.0  0.27708
2744 31314.0  0.26143
2745 24998.0  0.24202
2746 22661.0  0.32251
2747 24547.0  0.28363
2748 29266.0  0.24476
2749 22059.0  0.32472
2750 24480.0  0.32135
2751 21845.0  0.27048
2752 26656.0  0.29986
2753 24357.0  0.32688
2754 26416.0  0.2753
2755 24262.0  0.2578
2756 24151.0  0.34693
2757 26703.0  0.26274
2758 21606.0  0.26864
2759 26551.0  0.2918
2760 25285.0  0.28483
2761 20545.0  0.2989
2762 27970.0  0.29432
2763 24930.0  0.44998
2764 25029.0  0.34971
2765 34846.0  0.25748
2766 28376.0  0.28842
2767 20663.0  0.31422
2768 26559.0  0.25835
2769 24308.0  0.32448
2770 29451.0  0.29718
2771 24361.0  0.34972
2772 20526.0  0.2565
2773 23139.0  0.28338
2774 23992.0  0.28919
2775 27513.0  0.2328
2776 22564.0  0.31492
2777 25998.0  0.25756
2778 22141.0  0.27187
2779 20275.0  0.26988
2780 29573.0  0.24566
2781 24182.0  0.28036
2782 28349.0  0.3621
2783 20737.0  0.20961
2784 24813.0  0.28268
2785 23783.0  0.25036
2786 30458.0  0.24463
2787 23480.0  0.23657
2788 25669.0  0.24182
2789 21731.0  0.28885
2790 26501.0  0.2547
2791 22108.0  0.25102
2792 24179.0  0.25375
2793 23912.0  0.28454
2794 24182.0  0.23468
2795 21207.0  0.28393
2796 29226.0  0.24475
2797 27595.0  0.27275
2798 27972.0  0.27739
2799 19449.0  0.28755
2800 20131.0  0.26474
2801 22805.0  0.29697
2802 27975.0  0.23903
2803 25601.0  0.34503
2804 25202.0  0.33587
2805 25994.0  0.3198
2806 30021.0  0.27758
2807 18721.0  0.362
2808 18931.0  0.232
2809 21264.0  0.26623
2810 28925.0  0.43318
2811 23177.0  0.39181
2812 26763.0  0.29475
2813 23896.0  0.3848
2814 23559.0  0.28857
2815 22611.0  0.31664
2816 23239.0  0.28186
2817 21718.0  0.26738
2818 21494.0  0.27948
2819 22402.0  0.29495
2820 21127.0  0.27829
2821 27207.0  0.27882
2822 23053.0  0.26713
2823 22111.0  0.26759
2824 22107.0  0.24703
2825 23950.0  0.24113
2826 24738.0  0.44616
2827 23864.0  0.32471
2828 24545.0  0.23971
2829 23297.0  0.28795
2830 23585.0  0.2585
2831 24674.0  0.25466
2832 20491.0  0.26641
2833 21295.0  0.25933
2834 24157.0  0.2806
2835 29164.0  0.32429
2836 19935.0  0.32507
2837 28552.0  0.41868
2838 22153.0  0.25771
2839 22188.0  0.24718
2840 19974.0  0.22293
2841 20081.0  0.35369
2842 23833.0  0.23107
2843 25844.0  0.24707
2844 22321.0  0.35003
2845 28013.0  0.29276
2846 24744.0  0.26819
2847 25286.0  0.29519
2848 20346.0  0.23565
2849 27111.0  0.26856
2850 22941.0  0.30096
2851 20498.0  0.26144
2852 22245.0  0.22121
2853 25053.0  0.21843
2854 25862.0  0.24403
2855 24625.0  0.32066
2856 27716.0  0.24151
2857 24659.0  0.38285
2858 25386.0  0.22688
2859 24576.0  0.31341
2860 22195.0  0.27864
2861 22938.0  0.23147
2862 24602.0  0.25584
2863 17681.0  0.3429
2864 24991.0  0.26668
2865 23787.0  0.28584
2866 21999.0  0.26299
2867 26094.0  0.26065
2868 27299.0  0.3471
2869 21525.0  0.24767
2870 24354.0  0.25021
2871 27950.0  0.2721
2872 24955.0  0.27397
2873 20760.0  0.39179
2874 25891.0  0.22508
2875 22913.0  0.34151
2876 18572.0  0.28461
2877 20983.0  0.4381
2878 22135.0  0.27391
2879 26424.0  0.39839
2880 19653.0  0.39638
2881 26969.0  0.35334
2882 21316.0  0.2727
2883 22997.0  0.25461
2884 20261.0  0.38226
2885 21225.0  0.23194
2886 16539.0  0.25333
2887 23859.0  0.25855
2888 25159.0  0.20958
2889 22979.0  0.22789
2890 26854.0  0.30304
2891 27029.0  0.26934
2892 23664.0  0.3329
2893 24004.0  0.24524
2894 22274.0  0.28279
2895 23609.0  0.2518
2896 26042.0  0.28684
2897 21677.0  0.2261
2898 20516.0  0.33231
2899 24372.0  0.29288
2900 24718.0  0.24076
2901 25574.0  0.40728
2902 20801.0  0.26803
2903 19878.0  0.24787
2904 21540.0  0.26297
2905 22576.0  0.21602
2906 22158.0  0.26268
2907 27985.0  0.2843
2908 28216.0  0.27193
2909 19405.0  0.26196
2910 21703.0  0.24937
2911 21139.0  0.25997
2912 20248.0  0.32966
2913 20824.0  0.25186
2914 24871.0  0.36257
2915 20247.0  0.23673
2916 19909.0  0.26867
2917 20748.0  0.24089
2918 19348.0  0.36055
2919 19553.0  0.32095
2920 22795.0  0.24747
2921 23202.0  0.3919
2922 24321.0  0.22613
2923 23672.0  0.28846
2924 16710.0  0.27488
2925 20108.0  0.30779
2926 21516.0  0.35176
2927 22470.0  0.27848
2928 20840.0  0.21969
2929 18603.0  0.23784
2930 19716.0  0.28225
2931 21600.0  0.30567
2932 25031.0  0.24609
2933 25279.0  0.32304
2934 16188.0  0.22822
2935 19918.0  0.23855
2936 22685.0  0.38392
2937 26992.0  0.36184
2938 19838.0  0.2786
2939 21593.0  0.26318
2940 19171.0  0.32216
2941 20138.0  0.38039
2942 21646.0  0.25266
2943 25132.0  0.22005
2944 17818.0  0.26962
2945 21314.0  0.27211
2946 20195.0  0.27433
2947 24049.0  0.23521
2948 22604.0  0.4078
2949 22558.0  0.28991
2950 20376.0  0.28895
2951 23886.0  0.28266
2952 20290.0  0.22294
2953 23225.0  0.41674
2954 19375.0  0.25229
2955 25944.0  0.2519
2956 23475.0  0.30756
2957 24688.0  0.23086
2958 22721.0  0.19182
2959 19880.0  0.40277
2960 20688.0  0.25903
2961 17587.0  0.31598
2962 20946.0  0.20803
2963 17337.0  0.25985
2964 23455.0  0.33699
2965 24679.0  0.24066
2966 22696.0  0.2431
2967 25751.0  0.27591
2968 20307.0  0.33663
2969 22667.0  0.23308
2970 21470.0  0.37315
2971 16593.0  0.24506
2972 21623.0  0.2639
2973 20859.0  0.29871
2974 26471.0  0.25469
2975 21132.0  0.30507
2976 19297.0  0.32386
2977 21114.0  0.25254
2978 18975.0  0.26746
2979 20325.0  0.23399
2980 21806.0  0.24523
2981 22214.0  0.24579
2982 21124.0  0.21665
2983 18403.0  0.30009
2984 22133.0  0.2559
2985 19954.0  0.24305
2986 16959.0  0.24017
2987 21620.0  0.30061
2988 19502.0  0.33747
2989 18882.0  0.37881
2990 19932.0  0.2674
2991 21558.0  0.31067
2992 20911.0  0.29194
2993 19802.0  0.23466
2994 20036.0  0.30127
2995 22696.0  0.27097
2996 16394.0  0.32519
2997 20389.0  0.27496
2998 21938.0  0.32545
2999 22451.0  0.24099
3000 23309.0  0.25609
3001 20542.0  0.229
3002 21219.0  0.22581
3003 21487.0  0.24687
3004 21866.0  0.36599
3005 28089.0  0.2443
3006 22706.0  0.24853
3007 21592.0  0.34519
3008 22583.0  0.28032
3009 18647.0  0.24365
3010 16713.0  0.26774
3011 21812.0  0.26288
3012 20695.0  0.28313
3013 18095.0  0.35988
3014 25050.0  0.22838
3015 20630.0  0.25903
3016 25575.0  0.23423
3017 19380.0  0.21306
3018 19159.0  0.29341
3019 22835.0  0.26128
3020 18045.0  0.25352
3021 16381.0  0.38034
3022 19207.0  0.29857
3023 21770.0  0.27714
3024 18764.0  0.23985
3025 16794.0  0.25775
3026 11752.0  0.23211
3027 19011.0  0.26722
3028 17072.0  0.35403
3029 19512.0  0.23343
3030 23389.0  0.25728
3031 16360.0  0.23064
3032 22391.0  0.27649
3033 20615.0  0.2505
3034 18170.0  0.21213
3035 14175.0  0.21648
3036 21385.0  0.35379
3037 18310.0  0.25835
3038 19732.0  0.22712
3039 19610.0  0.25234
3040 20019.0  0.23987
3041 19083.0  0.2343
3042 16854.0  0.38152
3043 19914.0  0.30032
3044 22019.0  0.2306
3045 20503.0  0.38141
3046 18617.0  0.22719
3047 19559.0  0.21385
3048 16622.0  0.29651
3049 20130.0  0.22502
3050 22407.0  0.25408
3051 16998.0  0.25512
3052 20807.0  0.25618
3053 22860.0  0.24812
3054 19393.0  0.2378
3055 18282.0  0.27451
3056 17804.0  0.23373
3057 23770.0  0.218
3058 15625.0  0.21604
3059 19162.0  0.22391
3060 16671.0  0.29142
3061 19848.0  0.31708
3062 15956.0  0.23658
3063 19046.0  0.25285
3064 17485.0  0.27449
3065 18940.0  0.24787
3066 17393.0  0.36126
3067 21539.0  0.20572
3068 22067.0  0.25058
3069 16601.0  0.26726
3070 23293.0  0.27055
3071 20369.0  0.20535
3072 19282.0  0.21931
3073 17235.0  0.21919
3074 16926.0  0.24843
3075 17632.0  0.22915
3076 21301.0  0.24196
3077 16035.0  0.21696
3078 17730.0  0.24387
3079 15822.0  0.32717
3080 17928.0  0.24785
3081 19678.0  0.41482
3082 20208.0  0.2896
3083 18436.0  0.23816
3084 18281.0  0.20959
3085 16387.0  0.21833
3086 16169.0  0.22607
3087 19404.0  0.24408
3088 19729.0  0.28297
3089 15549.0  0.25484
3090 16510.0  0.28275
3091 15128.0  0.23144
3092 14643.0  0.19769
3093 13931.0  0.22289
3094 19145.0  0.28217
3095 16808.0  0.40116
3096 15420.0  0.21642
3097 20585.0  0.23159
3098 18430.0  0.2366
3099 16371.0  0.2353
3100 16103.0  0.3194
3101 20376.0  0.39947
3102 18768.0  0.23893
3103 17531.0  0.22081
3104 19012.0  0.23589
3105 20357.0  0.27495
3106 18776.0  0.33418
3107 18387.0  0.25025
3108 15841.0  0.21548
3109 20155.0  0.26216
3110 15067.0  0.26158
3111 19393.0  0.23304
3112 17873.0  0.2345
3113 17423.0  0.22988
3114 17676.0  0.23513
3115 20022.0  0.41138
3116 23734.0  0.25092
3117 17752.0  0.26082
3118 14682.0  0.21807
3119 18649.0  0.25616
3120 22304.0  0.21463
3121 17446.0  0.23185
3122 19054.0  0.22306
3123 19104.0  0.224
3124 15738.0  0.1949
3125 14506.0  0.27487
3126 18963.0  0.22741
3127 17739.0  0.31268
3128 12122.0  0.39811
3129 17402.0  0.23548
3130 17135.0  0.23638
3131 15721.0  0.19755
3132 16525.0  0.22868
3133 20651.0  0.2584
3134 19924.0  0.24989
3135 15835.0  0.24296
3136 16384.0  0.40057
3137 22166.0  0.21916
3138 17091.0  0.26051
3139 18048.0  0.22737
3140 14373.0  0.25487
3141 13262.0  0.2323
3142 16892.0  0.28106
3143 15940.0  0.24313
3144 19556.0  0.33021
3145 17599.0  0.26224
3146 17037.0  0.23644
3147 16753.0  0.24263
3148 14743.0  0.26122
3149 14942.0  0.21948
3150 16993.0  0.21921
3151 16817.0  0.24208
3152 18654.0  0.23424
3153 16414.0  0.28572
3154 14914.0  0.20578
3155 16032.0  0.3271
3156 16224.0  0.26639
3157 19881.0  0.21545
3158 15398.0  0.22473
3159 15932.0  0.28338
3160 16500.0  0.28058
3161 17634.0  0.23076
3162 20722.0  0.23269
3163 16118.0  0.20133
3164 21612.0  0.21449
3165 14860.0  0.3736
3166 20530.0  0.34772
3167 14164.0  0.23115
3168 19696.0  0.23794
3169 19397.0  0.22476
3170 18625.0  0.23906
3171 13056.0  0.24763
3172 20181.0  0.2642
3173 20025.0  0.20802
3174 19105.0  0.28109
3175 14670.0  0.30362
3176 16363.0  0.29884
3177 18298.0  0.27271
3178 18576.0  0.23714
3179 15579.0  0.2098
3180 14421.0  0.23342
3181 19731.0  0.23646
3182 18057.0  0.1993
3183 18371.0  0.23567
3184 18325.0  0.25784
3185 18880.0  0.35649
3186 15491.0  0.25144
3187 16151.0  0.24752
3188 21033.0  0.29134
3189 16397.0  0.21758
3190 17364.0  0.24135
3191 16620.0  0.29044
3192 17634.0  0.22334
3193 16027.0  0.26393
3194 19837.0  0.32184
3195 14357.0  0.26907
3196 15492.0  0.33492
3197 16794.0  0.22323
3198 17595.0  0.24281
3199 14766.0  0.2409
3200 13799.0  0.27854
3201 18030.0  0.23462
3202 19108.0  0.35838
3203 12268.0  0.28097
3204 15444.0  0.23812
3205 16200.0  0.214
3206 15597.0  0.20488
3207 14697.0  0.24457
3208 16833.0  0.22716
3209 17964.0  0.1906
3210 18938.0  0.25603
3211 17133.0  0.26311
3212 16670.0  0.2562
3213 13784.0  0.26049
3214 18911.0  0.22173
3215 18114.0  0.23698
3216 15460.0  0.22001
3217 16282.0  0.26309
3218 14770.0  0.25131
3219 14844.0  0.22354
3220 13231.0  0.24859
3221 17705.0  0.22381
3222 17023.0  0.25996
3223 23075.0  0.23664
3224 14439.0  0.31789
3225 14866.0  0.23176
3226 13394.0  0.25667
3227 14649.0  0.18338
3228 13568.0  0.25059
3229 19279.0  0.17801
3230 16960.0  0.27203
3231 16464.0  0.23653
3232 14164.0  0.23909
3233 20396.0  0.24699
3234 19287.0  0.39378
3235 13154.0  0.21179
3236 12484.0  0.28614
3237 13419.0  0.22535
3238 16623.0  0.28365
3239 14169.0  0.23806
3240 16218.0  0.23795
3241 18304.0  0.29606
3242 16626.0  0.27923
3243 16181.0  0.21024
3244 14283.0  0.21851
3245 17720.0  0.22284
3246 12899.0  0.27967
3247 16034.0  0.39235
3248 15950.0  0.37093
3249 13979.0  0.21514
3250 14862.0  0.24688
3251 15187.0  0.23254
3252 12130.0  0.22965
3253 18426.0  0.22027
3254 16275.0  0.19853
3255 14360.0  0.29876
3256 17583.0  0.27795
3257 14604.0  0.24784
3258 14410.0  0.23674
3259 13617.0  0.23568
3260 15900.0  0.289
3261 11038.0  0.22399
3262 16501.0  0.22028
3263 15694.0  0.28422
3264 16720.0  0.23158
3265 16139.0  0.27775
3266 15798.0  0.22239
3267 15070.0  0.28298
3268 17643.0  0.25819
3269 11507.0  0.24176
3270 16701.0  0.21045
3271 18533.0  0.27339
3272 13730.0  0.20069
3273 20234.0  0.22942
3274 16706.0  0.21762
3275 13865.0  0.23813
3276 15060.0  0.2077
3277 14154.0  0.21482
3278 15569.0  0.21142
3279 17558.0  0.18299
3280 16147.0  0.21304
3281 13761.0  0.38798
3282 20192.0  0.21836
3283 18283.0  0.29334
3284 16815.0  0.20803
3285 13656.0  0.25241
3286 16727.0  0.22278
3287 13673.0  0.32214
3288 15170.0  0.21618
3289 15199.0  0.23878
3290 14560.0  0.23321
3291 14744.0  0.31443
3292 12389.0  0.25236
3293 11616.0  0.23297
3294 18537.0  0.22795
3295 18970.0  0.19563
3296 15726.0  0.21932
3297 12649.0  0.2409
3298 16617.0  0.2476
3299 12814.0  0.25218
3300 15504.0  0.23215
3301 15927.0  0.22084
3302 15605.0  0.2281
3303 21367.0  0.20997
3304 13739.0  0.2471
3305 18040.0  0.26155
3306 15764.0  0.21567
3307 12928.0  0.21806
3308 17763.0  0.25146
3309 14013.0  0.21774
3310 14124.0  0.28462
3311 14246.0  0.22413
3312 15696.0  0.22074
3313 16741.0  0.22982
3314 12872.0  0.26984
3315 15885.0  0.23577
3316 15717.0  0.29204
3317 15063.0  0.21401
3318 14173.0  0.203
3319 13328.0  0.23077
3320 11862.0  0.23217
3321 12634.0  0.24087
3322 21187.0  0.25305
3323 16877.0  0.26349
3324 12589.0  0.24691
3325 15075.0  0.21778
3326 14948.0  0.1834
3327 14262.0  0.20114
3328 13647.0  0.22839
3329 13957.0  0.22808
3330 16778.0  0.25578
3331 14121.0  0.24022
3332 13924.0  0.17206
3333 15744.0  0.2146
3334 17151.0  0.21906
3335 16622.0  0.19236
3336 14133.0  0.32085
3337 12683.0  0.19981
3338 13031.0  0.23483
3339 11086.0  0.23861
3340 16962.0  0.28085
3341 12153.0  0.20369
3342 11696.0  0.19891
3343 16322.0  0.2094
3344 14447.0  0.20571
3345 12355.0  0.22339
3346 11857.0  0.23361
3347 17407.0  0.22882
3348 14106.0  0.27382
3349 11668.0  0.21803
3350 12761.0  0.27584
3351 17845.0  0.1844
3352 13046.0  0.21559
3353 9788.0  0.23113
3354 17158.0  0.22805
3355 13699.0  0.23223
3356 10821.0  0.23404
3357 13065.0  0.21679
3358 15233.0  0.22529
3359 15400.0  0.20589
3360 15852.0  0.19149
3361 15137.0  0.17899
3362 17102.0  0.20659
3363 12010.0  0.26527
3364 13373.0  0.20767
3365 16838.0  0.2111
3366 15347.0  0.17386
3367 11209.0  0.22786
3368 13259.0  0.21539
3369 9534.0  0.24475
3370 13001.0  0.30068
3371 12363.0  0.22219
3372 13862.0  0.27112
3373 14246.0  0.21757
3374 13571.0  0.22015
3375 13659.0  0.23682
3376 15619.0  0.21773
3377 16895.0  0.19829
3378 13954.0  0.20326
3379 15346.0  0.24621
3380 14585.0  0.20791
3381 12252.0  0.20198
3382 12238.0  0.21337
3383 11174.0  0.21498
3384 12239.0  0.21457
3385 12896.0  0.20517
3386 13593.0  0.27507
3387 15879.0  0.23312
3388 13808.0  0.24535
3389 16293.0  0.25596
3390 11687.0  0.19891
3391 12649.0  0.37535
3392 15405.0  0.2198
3393 10934.0  0.25548
3394 12724.0  0.20498
3395 10708.0  0.20505
3396 9031.0  0.19702
3397 10836.0  0.24656
3398 12034.0  0.20515
3399 14938.0  0.22303
3400 13905.0  0.19694
3401 8832.0  0.20204
3402 11098.0  0.21586
3403 13937.0  0.22306
3404 13646.0  0.21506
3405 13239.0  0.23047
3406 13952.0  0.3729
3407 12335.0  0.19662
3408 16711.0  0.19268
3409 13811.0  0.22541
3410 12889.0  0.22278
3411 12296.0  0.25637
3412 15282.0  0.22577
3413 13802.0  0.3728
3414 13256.0  0.22731
3415 10549.0  0.20823
3416 12603.0  0.21326
3417 13485.0  0.21355
3418 13517.0  0.19463
3419 13654.0  0.35351
3420 11182.0  0.37487
3421 15973.0  0.21813
3422 11322.0  0.21655
3423 13144.0  0.18113
3424 13150.0  0.17596
3425 13955.0  0.20443
3426 10960.0  0.2151
3427 10294.0  0.23598
3428 10855.0  0.25896
3429 13822.0  0.20431
3430 10051.0  0.16061
3431 15994.0  0.19178
3432 12136.0  0.24639
3433 14941.0  0.20719
3434 11183.0  0.1987
3435 11263.0  0.21453
3436 9211.0  0.16442
3437 13147.0  0.22353
3438 12896.0  0.27017
3439 15040.0  0.28416
3440 13538.0  0.20406
3441 12737.0  0.19729
3442 13115.0  0.22745
3443 15145.0  0.18835
3444 12232.0  0.23894
3445 14751.0  0.20529
3446 9832.0  0.21687
3447 8545.0  0.3804
3448 11114.0  0.19751
3449 13677.0  0.20873
3450 16583.0  0.20745
3451 13121.0  0.25963
3452 11695.0  0.20288
3453 9786.0  0.27611
3454 12121.0  0.23182
3455 9753.0  0.18145
3456 13051.0  0.22043
3457 10597.0  0.21858
3458 11444.0  0.28385
3459 14408.0  0.18868
3460 11901.0  0.21798
3461 9868.0  0.19617
3462 12878.0  0.19853
3463 16950.0  0.20254
3464 15443.0  0.30629
3465 13330.0  0.19657
3466 12434.0  0.20072
3467 11360.0  0.19926
3468 11633.0  0.21307
3469 14058.0  0.24374
3470 10274.0  0.18957
3471 9676.0  0.37206
3472 11750.0  0.20233
3473 12054.0  0.20447
3474 12837.0  0.2205
3475 10581.0  0.21888
3476 13311.0  0.16564
3477 19308.0  0.3667
3478 12920.0  0.29734
3479 9632.0  0.23264
3480 11885.0  0.19985
3481 10910.0  0.20317
3482 8945.0  0.25963
3483 14782.0  0.1918
3484 11963.0  0.18473
3485 13404.0  0.23885
3486 9848.0  0.20966
3487 10657.0  0.18735
3488 10498.0  0.26745
3489 10365.0  0.22306
3490 9575.0  0.30203
3491 12914.0  0.36455
3492 14474.0  0.22502
3493 8829.0  0.18644
3494 10500.0  0.19744
3495 14704.0  0.21009
3496 14269.0  0.19399
3497 14890.0  0.19883
3498 13917.0  0.23387
3499 10466.0  0.24692
3500 9951.0  0.20936
3501 7997.0  0.2277
3502 16818.0  0.16953
3503 12145.0  0.21186
3504 9787.0  0.18533
3505 13158.0  0.26515
3506 11180.0  0.17362
3507 10976.0  0.2062
3508 10496.0  0.25392
3509 9627.0  0.21197
3510 11541.0  0.21161
3511 10592.0  0.21937
3512 10715.0  0.22022
3513 14092.0  0.32069
3514 12471.0  0.21904
3515 10579.0  0.21834
3516 10394.0  0.20924
3517 12582.0  0.21941
3518 13411.0  0.20832
3519 12068.0  0.20967
3520 11956.0  0.2248
3521 11677.0  0.22961
3522 14981.0  0.25803
3523 9046.0  0.1838
3524 11757.0  0.18215
3525 10179.0  0.22395
3526 11093.0  0.17457
3527 8829.0  0.22141
3528 9789.0  0.20556
3529 9988.0  0.21303
3530 12355.0  0.21791
3531 10407.0  0.21099
3532 9013.0  0.17432
3533 11183.0  0.20298
3534 7337.0  0.16486
3535 10747.0  0.26697
3536 8363.0  0.2117
3537 16150.0  0.19275
3538 14854.0  0.20849
3539 8652.0  0.36497
3540 8738.0  0.20411
3541 9708.0  0.19547
3542 15403.0  0.20008
3543 8233.0  0.28177
3544 9807.0  0.20519
3545 11337.0  0.20019
3546 12006.0  0.19755
3547 10369.0  0.26324
3548 10364.0  0.20129
3549 12332.0  0.16158
3550 10621.0  0.15703
3551 11079.0  0.185
3552 9895.0  0.21691
3553 15322.0  0.23131
3554 11527.0  0.21379
3555 7985.0  0.2618
3556 9651.0  0.21641
3557 9838.0  0.21091
3558 9733.0  0.2374
3559 12326.0  0.25319
3560 13020.0  0.21431
3561 13891.0  0.2027
3562 8840.0  0.18374
3563 9004.0  0.21179
3564 11434.0  0.19219
3565 7361.0  0.21808
3566 8131.0  0.16197
3567 10772.0  0.1775
3568 10214.0  0.21833
3569 8794.0  0.18993
3570 12755.0  0.18704
3571 10917.0  0.22885
3572 10742.0  0.19235
3573 10203.0  0.19852
3574 10341.0  0.26049
3575 11718.0  0.24258
3576 9672.0  0.20018
3577 10129.0  0.21643
3578 9683.0  0.19386
3579 10688.0  0.22307
3580 8153.0  0.30215
3581 10845.0  0.21875
3582 9773.0  0.1881
3583 9277.0  0.33825
3584 13133.0  0.23155
3585 9213.0  0.17623
3586 13738.0  0.20044
3587 9803.0  0.19644
3588 12738.0  0.21214
3589 8403.0  0.15032
3590 9830.0  0.20423
3591 9702.0  0.19878
3592 12413.0  0.18095
3593 12288.0  0.21549
3594 14313.0  0.21869
3595 7808.0  0.19619
3596 9064.0  0.20967
3597 9536.0  0.20004
3598 9057.0  0.33073
3599 10083.0  0.21222
3600 10670.0  0.20467
3601 8107.0  0.36262
3602 11240.0  0.21214
3603 11494.0  0.20329
3604 11909.0  0.18887
3605 8312.0  0.20588
3606 11062.0  0.22523
3607 11971.0  0.1886
3608 11075.0  0.17276
3609 7424.0  0.36072
3610 11910.0  0.20169
3611 8588.0  0.17637
3612 12742.0  0.24561
3613 11840.0  0.20817
3614 9471.0  0.19773
3615 9335.0  0.18553
3616 8371.0  0.21437
3617 8317.0  0.23001
3618 12721.0  0.20526
3619 9602.0  0.19505
3620 10610.0  0.18941
3621 10435.0  0.16933
3622 7730.0  0.3479
3623 9358.0  0.23137
3624 8603.0  0.29553
3625 12658.0  0.19794
3626 9225.0  0.36573
3627 10556.0  0.16936
3628 9329.0  0.21319
3629 12240.0  0.19407
3630 10452.0  0.22504
3631 9259.0  0.23436
3632 9456.0  0.29504
3633 8820.0  0.2284
3634 9030.0  0.17939
3635 9773.0  0.18364
3636 12014.0  0.20681
3637 9644.0  0.3602
3638 7725.0  0.2031
3639 7378.0  0.3069
3640 14270.0  0.18775
3641 8500.0  0.36089
3642 8325.0  0.34782
3643 10397.0  0.1583
3644 5949.0  0.33489
3645 9194.0  0.30499
3646 11836.0  0.20375
3647 9338.0  0.36576
3648 9553.0  0.34575
3649 8445.0  0.26108
3650 9993.0  0.2056
3651 10863.0  0.20532
3652 11698.0  0.31799
3653 10815.0  0.22694
3654 8209.0  0.21266
3655 11925.0  0.18978
3656 14146.0  0.2046
3657 8993.0  0.22658
3658 8486.0  0.1913
3659 9130.0  0.17692
3660 11254.0  0.18789
3661 5298.0  0.30385
3662 9455.0  0.27295
3663 9112.0  0.17585
3664 7148.0  0.27915
3665 11363.0  0.2044
3666 7531.0  0.36316
3667 11859.0  0.19096
3668 7961.0  0.19105
3669 9347.0  0.19675
3670 9055.0  0.16985
3671 9977.0  0.17511
3672 9754.0  0.22412
3673 11692.0  0.17058
3674 8700.0  0.19123
3675 7512.0  0.27815
3676 11832.0  0.16908
3677 12200.0  0.27856
3678 6666.0  0.35423
3679 11180.0  0.17963
3680 9744.0  0.31404
3681 5637.0  0.36241
3682 7264.0  0.34052
3683 7041.0  0.34944
3684 10610.0  0.24113
3685 10608.0  0.17108
3686 8584.0  0.20848
3687 12305.0  0.18449
3688 8539.0  0.20597
3689 13552.0  0.17261
3690 10103.0  0.2221
3691 9503.0  0.19815
3692 11094.0  0.34192
3693 7670.0  0.34373
3694 9008.0  0.18215
3695 9103.0  0.19379
3696 9551.0  0.1851
3697 10500.0  0.24327
3698 7230.0  0.21313
3699 4787.0  0.36068
3700 9912.0  0.19163
3701 8487.0  0.20645
3702 6001.0  0.2249
3703 8384.0  0.25452
3704 7205.0  0.16509
3705 7762.0  0.22292
3706 4920.0  0.17302
3707 11701.0  0.19977
3708 8552.0  0.17668
3709 10116.0  0.16901
3710 4371.0  0.30227
3711 6524.0  0.21901
3712 10414.0  0.19998
3713 9866.0  0.18858
3714 7919.0  0.19054
3715 7834.0  0.23498
3716 7509.0  0.19309
3717 7299.0  0.18358
3718 7053.0  0.33545
3719 6684.0  0.1806
3720 6187.0  0.15683
3721 8126.0  0.25837
3722 6621.0  0.22731
3723 10801.0  0.18767
3724 9382.0  0.20512
3725 8537.0  0.16341
3726 7695.0  0.29181
3727 8029.0  0.34212
3728 6900.0  0.34654
3729 7897.0  0.17257
3730 8260.0  0.17361
3731 6511.0  0.30407
3732 6802.0  0.19187
3733 5471.0  0.20512
3734 5332.0  0.16943
3735 8006.0  0.15373
3736 14659.0  0.16305
3737 8796.0  0.21228
3738 8621.0  0.19045
3739 11018.0  0.17554
3740 7248.0  0.18427
3741 7276.0  0.28908
3742 6860.0  0.18703
3743 9754.0  0.18287
3744 9203.0  0.2501
3745 7208.0  0.35742
3746 9128.0  0.19074
3747 8420.0  0.16828
3748 7378.0  0.18092
3749 7404.0  0.20232
3750 5740.0  0.23904
3751 8785.0  0.20506
3752 8369.0  0.18828
3753 9512.0  0.17295
3754 8561.0  0.18891
3755 4820.0  0.35528
3756 7052.0  0.18845
3757 8745.0  0.20737
3758 5230.0  0.17865
3759 7846.0  0.20437
3760 7827.0  0.28122
3761 9395.0  0.18051
3762 6652.0  0.17122
3763 6512.0  0.25573
3764 8760.0  0.2636
3765 7133.0  0.20766
3766 6461.0  0.25032
3767 7111.0  0.33973
3768 5840.0  0.20264
3769 7510.0  0.17923
3770 5923.0  0.21871
3771 7448.0  0.21047
3772 9319.0  0.19428
3773 6851.0  0.1837
3774 7458.0  0.26004
3775 6854.0  0.15974
3776 6192.0  0.19968
3777 5122.0  0.34395
3778 8944.0  0.24145
3779 7974.0  0.20857
3780 5150.0  0.18729
3781 6499.0  0.30263
3782 7027.0  0.18104
3783 7170.0  0.20011
3784 6385.0  0.15173
3785 7537.0  0.18536
3786 6050.0  0.21266
3787 8582.0  0.1874
3788 5595.0  0.18694
3789 6284.0  0.16913
3790 7754.0  0.16217
3791 6332.0  0.32271
3792 8458.0  0.18894
3793 4760.0  0.25451
3794 10020.0  0.18054
3795 8834.0  0.19554
3796 4842.0  0.27466
3797 7001.0  0.33661
3798 6683.0  0.35128
3799 6520.0  0.31219
3800 9248.0  0.17933
3801 6838.0  0.30911
3802 8010.0  0.2251
3803 8606.0  0.20404
3804 5502.0  0.29909
3805 6014.0  0.11884
3806 5910.0  0.16914
3807 7079.0  0.19402
3808 6277.0  0.17083
3809 7667.0  0.16422
3810 7372.0  0.20771
3811 3709.0  0.32585
3812 7837.0  0.2201
3813 8116.0  0.1816
3814 10535.0  0.17348
3815 7634.0  0.28623
3816 5620.0  0.15375
3817 8517.0  0.17827
3818 4101.0  0.3036
3819 6464.0  0.31823
3820 6889.0  0.17258
3821 8767.0  0.18028
3822 6223.0  0.34567
3823 5001.0  0.26465
3824 8226.0  0.17478
3825 5315.0  0.11667
3826 9951.0  0.1791
3827 4838.0  0.34705
3828 8912.0  0.23844
3829 4833.0  0.34908
3830 7777.0  0.1937
3831 7272.0  0.2756
3832 7990.0  0.18714
3833 5646.0  0.19525
3834 6617.0  0.17046
3835 5458.0  0.14526
3836 10274.0  0.1661
3837 7866.0  0.22965
3838 6420.0  0.31812
3839 11635.0  0.20232
3840 7250.0  0.1829
3841 9064.0  0.22671
3842 6505.0  0.1576
3843 8057.0  0.16743
3844 8331.0  0.2054
3845 8979.0  0.21765
3846 7308.0  0.16906
3847 8276.0  0.1613
3848 7820.0  0.26919
3849 7790.0  0.21392
3850 7755.0  0.34692
3851 8852.0  0.14424
3852 6917.0  0.17
3853 6689.0  0.15648
3854 7300.0  0.31818
3855 7383.0  0.17496
3856 7822.0  0.1748
3857 4628.0  0.16783
3858 5060.0  0.33918
3859 5195.0  0.17574
3860 7028.0  0.1808
3861 6522.0  0.20334
3862 7735.0  0.20248
3863 5239.0  0.18383
3864 7240.0  0.18664
3865 4609.0  0.14889
3866 5900.0  0.19163
3867 6009.0  0.22332
3868 6294.0  0.19507
3869 5452.0  0.17847
3870 4768.0  0.2217
3871 4770.0  0.16645
3872 7354.0  0.23746
3873 7980.0  0.25242
3874 3753.0  0.20633
3875 9371.0  0.21138
3876 5396.0  0.20597
3877 9190.0  0.21183
3878 5803.0  0.26584
3879 6363.0  0.16959
3880 6927.0  0.17306
3881 6922.0  0.17202
3882 5611.0  0.32271
3883 5648.0  0.3152
3884 6778.0  0.15573
3885 5733.0  0.1531
3886 5521.0  0.2868
3887 7356.0  0.19921
3888 6068.0  0.17656
3889 4965.0  0.2239
3890 7095.0  0.15006
3891 6439.0  0.20638
3892 8584.0  0.18739
3893 5542.0  0.18483
3894 8097.0  0.18147
3895 7822.0  0.17075
3896 6639.0  0.2179
3897 5813.0  0.20254
3898 6727.0  0.27295
3899 6884.0  0.15339
3900 4703.0  0.29457
3901 5143.0  0.19074
3902 5826.0  0.14704
3903 5111.0  0.30983
3904 6691.0  0.1764
3905 5522.0  0.18514
3906 4128.0  0.27404
3907 5614.0  0.3252
3908 5583.0  0.28387
3909 4949.0  0.18744
3910 7274.0  0.18294
3911 5065.0  0.31997
3912 4824.0  0.28566
3913 7084.0  0.19767
3914 7181.0  0.18044
3915 8564.0  0.17575
3916 6266.0  0.20259
3917 7446.0  0.31578
3918 6659.0  0.15905
3919 5431.0  0.34031
3920 4100.0  0.14785
3921 7070.0  0.15032
3922 3975.0  0.26688
3923 6163.0  0.16223
3924 6039.0  0.28675
3925 8511.0  0.3183
3926 8547.0  0.16124
3927 4094.0  0.25147
3928 5532.0  0.18384
3929 5487.0  0.20117
3930 6014.0  0.15009
3931 5435.0  0.16154
3932 6113.0  0.23839
3933 5433.0  0.28307
3934 9816.0  0.25575
3935 5261.0  0.30843
3936 6134.0  0.1589
3937 5575.0  0.20207
3938 6396.0  0.21276
3939 7464.0  0.16972
3940 4184.0  0.1757
3941 4368.0  0.17084
3942 6176.0  0.29037
3943 6844.0  0.31027
3944 6204.0  0.28268
3945 6626.0  0.3314
3946 7085.0  0.18999
3947 6816.0  0.15863
3948 5304.0  0.19116
3949 9459.0  0.14397
3950 5152.0  0.22834
3951 4359.0  0.22288
3952 5368.0  0.31666
3953 4955.0  0.23653
3954 7210.0  0.13894
3955 5304.0  0.32749
3956 4882.0  0.32475
3957 4263.0  0.23293
3958 5223.0  0.30413
3959 4162.0  0.18669
3960 4123.0  0.2857
3961 3088.0  0.27369
3962 8955.0  0.26039
3963 3054.0  0.32702
3964 5240.0  0.30091
3965 8400.0  0.17625
3966 5661.0  0.20648
3967 2953.0  0.14962
3968 4681.0  0.17284
3969 4783.0  0.32352
3970 5784.0  0.15949
3971 8294.0  0.15946
3972 5978.0  0.17346
3973 8646.0  0.31862
3974 5289.0  0.18143
3975 4900.0  0.17999
3976 4944.0  0.2794
3977 6580.0  0.19416
3978 9387.0  0.17402
3979 5582.0  0.27985
3980 4508.0  0.29269
3981 6472.0  0.27596
3982 6312.0  0.15146
3983 3770.0  0.22379
3984 5947.0  0.33034
3985 10687.0  0.31844
3986 7001.0  0.16797
3987 6347.0  0.14433
3988 5862.0  0.19346
3989 6520.0  0.32267
3990 5139.0  0.16968
3991 5455.0  0.16324
3992 3813.0  0.19256
3993 2759.0  0.26378
3994 6099.0  0.31849
3995 8105.0  0.15005
3996 5593.0  0.1505
3997 3761.0  0.27067
3998 4756.0  0.32363
3999 4835.0  0.19609
4000 8341.0  0.14742
4001 5727.0  0.16102
4002 6167.0  0.21091
4003 5962.0  0.20208
4004 4848.0  0.28073
4005 3986.0  0.32961
4006 3640.0  0.28765
4007 2876.0  0.27211
4008 8575.0  0.20576
4009 2830.0  0.33403
4010 4593.0  0.26369
4011 4993.0  0.24912
4012 5359.0  0.16515
4013 4156.0  0.2613
4014 5035.0  0.28226
4015 4013.0  0.27234
4016 4703.0  0.26524
4017 4859.0  0.13587
4018 3508.0  0.23145
4019 3680.0  0.32792
4020 6605.0  0.20317
4021 5892.0  0.1855
4022 5383.0  0.27515
4023 8116.0  0.17117
4024 3847.0  0.13045
4025 6157.0  0.24762
4026 7579.0  0.1595
4027 8013.0  0.16714
4028 5832.0  0.16653
4029 5072.0  0.19668
4030 5333.0  0.15974
4031 4955.0  0.29362
4032 6416.0  0.29524
4033 4194.0  0.30077
4034 6195.0  0.29673
4035 6077.0  0.16507
4036 4956.0  0.31148
4037 6610.0  0.21533
4038 4975.0  0.32282
4039 4564.0  0.24368
4040 4210.0  0.18823
4041 2767.0  0.32431
4042 4720.0  0.24369
4043 5330.0  0.16539
4044 5754.0  0.29796
4045 5385.0  0.25307
4046 5753.0  0.16908
4047 7750.0  0.18961
4048 8364.0  0.21227
4049 4151.0  0.18699
4050 4680.0  0.20173
4051 5686.0  0.16274
4052 7605.0  0.16491
4053 5088.0  0.15327
4054 5514.0  0.15258
4055 4266.0  0.27028
4056 8407.0  0.22416
4057 6170.0  0.29311
4058 6243.0  0.18722
4059 6330.0  0.17259
4060 4092.0  0.15714
4061 4040.0  0.24527
4062 4150.0  0.19663
4063 5961.0  0.19574
4064 4684.0  0.29041
4065 9294.0  0.15367
4066 6618.0  0.22024
4067 4607.0  0.17184
4068 5631.0  0.32467
4069 4019.0  0.16591
4070 8328.0  0.18031
4071 4056.0  0.26069
4072 4832.0  0.24118
4073 3233.0  0.32293
4074 6544.0  0.20793
4075 4178.0  0.28139
4076 3977.0  0.20513
4077 5810.0  0.29204
4078 7031.0  0.1977
4079 4574.0  0.27293
4080 3076.0  0.17322
4081 4463.0  0.28635
4082 5099.0  0.27825
4083 5138.0  0.15209
4084 4893.0  0.2914
4085 4635.0  0.20137
4086 3658.0  0.21302
4087 5404.0  0.28406
4088 6156.0  0.23826
4089 7656.0  0.15756
4090 4779.0  0.2588
4091 5339.0  0.29554
4092 3552.0  0.30691
4093 6392.0  0.15322
4094 5402.0  0.32712
4095 3989.0  0.32436
4096 9121.0  0.16944
4097 5611.0  0.19282
4098 6978.0  0.28128
4099 8725.0  0.25172
4100 5042.0  0.14608
4101 6031.0  0.26309
4102 7365.0  0.20826
4103 5735.0  0.17087
4104 6174.0  0.29466
4105 4943.0  0.15699
4106 5400.0  0.30997
4107 7613.0  0.25188
4108 5433.0  0.16383
4109 4800.0  0.17827
4110 5862.0  0.17829
4111 5487.0  0.3064
4112 6074.0  0.28699
4113 3703.0  0.27591
4114 5750.0  0.1879
4115 4712.0  0.16416
4116 3737.0  0.32453
4117 6594.0  0.22845
4118 11312.0  0.15612
4119 4823.0  0.22226
4120 5441.0  0.28613
4121 5582.0  0.27335
4122 5467.0  0.30936
4123 6449.0  0.19204
4124 4444.0  0.14321
4125 10155.0  0.18612
4126 8868.0  0.24525
4127 4876.0  0.29523
4128 4630.0  0.28872
4129 4377.0  0.19144
4130 4967.0  0.19449
4131 4473.0  0.24025
4132 5161.0  0.17222
4133 5007.0  0.25728
4134 4922.0  0.26802
4135 7414.0  0.16222
4136 5607.0  0.23003
4137 4558.0  0.19009
4138 2688.0  0.28343
4139 3656.0  0.23525
4140 7504.0  0.16099
4141 4432.0  0.21551
4142 3261.0  0.27129
4143 4669.0  0.28135
4144 4917.0  0.19694
4145 5709.0  0.18166
4146 5071.0  0.17476
4147 5826.0  0.20052
4148 9889.0  0.15304
4149 8324.0  0.18069
4150 6422.0  0.16041
4151 7105.0  0.19641
4152 3719.0  0.20841
4153 3173.0  0.28563
4154 4055.0  0.18527
4155 6612.0  0.21378
4156 5134.0  0.31589
4157 8171.0  0.2289
4158 2542.0  0.18627
4159 4352.0  0.17876
4160 4924.0  0.28578
4161 4179.0  0.1951
4162 7029.0  0.23212
4163 4332.0  0.22504
4164 5861.0  0.15826
4165 4618.0  0.30369
4166 5844.0  0.24791
4167 4944.0  0.17582
4168 6645.0  0.18035
4169 4523.0  0.22401
4170 6883.0  0.30515
4171 5047.0  0.26127
4172 3534.0  0.26693
4173 4852.0  0.24843
4174 6447.0  0.22145
4175 3759.0  0.11212
4176 2265.0  0.15129
4177 5903.0  0.16103
4178 5203.0  0.1923
4179 7154.0  0.15896
4180 4342.0  0.17982
4181 3959.0  0.18796
4182 5844.0  0.1666
4183 5506.0  0.18975
4184 4497.0  0.15637
4185 5969.0  0.2556
4186 4418.0  0.27488
4187 4059.0  0.18477
4188 6289.0  0.14714
4189 5290.0  0.20224
4190 4285.0  0.20871
4191 4461.0  0.18102
4192 3778.0  0.16262
4193 4768.0  0.14843
4194 5297.0  0.16952
4195 6462.0  0.17735
4196 4387.0  0.31483
4197 4520.0  0.19107
4198 4474.0  0.23618
4199 3799.0  0.2405
4200 5749.0  0.29256
4201 2803.0  0.31906
4202 6046.0  0.20642
4203 5397.0  0.23057
4204 6537.0  0.16789
4205 4761.0  0.14378
4206 5150.0  0.20735
4207 4543.0  0.25887
4208 6601.0  0.13999
4209 5182.0  0.25245
4210 3814.0  0.25677
4211 4025.0  0.21319
4212 3812.0  0.1789
4213 4453.0  0.27675
4214 4558.0  0.26206
4215 4703.0  0.1538
4216 6040.0  0.17943
4217 3860.0  0.25326
4218 5386.0  0.24242
4219 3448.0  0.20576
4220 5508.0  0.27223
4221 4750.0  0.14189
4222 3279.0  0.27193
4223 6298.0  0.18177
4224 4267.0  0.31212
4225 7106.0  0.19656
4226 8595.0  0.13443
4227 3163.0  0.19853
4228 4809.0  0.26651
4229 5151.0  0.19271
4230 5706.0  0.23983
4231 4071.0  0.31727
4232 3848.0  0.25132
4233 5451.0  0.18614
4234 4914.0  0.18708
4235 5120.0  0.18675
4236 3206.0  0.24148
4237 3774.0  0.27787
4238 3974.0  0.22161
4239 4832.0  0.19743
4240 4769.0  0.29347
4241 3512.0  0.27472
4242 3761.0  0.26825
4243 2595.0  0.30417
4244 3413.0  0.27327
4245 4381.0  0.3049
4246 2258.0  0.30537
4247 4244.0  0.15867
4248 4400.0  0.31142
4249 4584.0  0.16978
4250 4296.0  0.16154
4251 5457.0  0.25731
4252 2608.0  0.27406
4253 5027.0  0.1837
4254 5867.0  0.26862
4255 6096.0  0.18373
4256 4381.0  0.2294
4257 2885.0  0.15357
4258 3979.0  0.17891
4259 5681.0  0.18338
4260 6768.0  0.25157
4261 3424.0  0.22377
4262 4308.0  0.15691
4263 3265.0  0.1636
4264 3652.0  0.30901
4265 4752.0  0.13429
4266 4401.0  0.2022
4267 4578.0  0.19601
4268 5314.0  0.17204
4269 5826.0  0.18136
4270 4052.0  0.19018
4271 3416.0  0.25755
4272 4336.0  0.28304
4273 5228.0  0.19574
4274 6170.0  0.16627
4275 2548.0  0.1753
4276 5260.0  0.22853
4277 3315.0  0.22726
4278 5533.0  0.16637
4279 4493.0  0.14444
4280 7382.0  0.17317
4281 4690.0  0.27866
4282 4732.0  0.20433
4283 4223.0  0.16905
4284 4730.0  0.1728
4285 3951.0  0.18412
4286 3877.0  0.27917
4287 4304.0  0.15062
4288 6345.0  0.1785
4289 3243.0  0.30122
4290 4046.0  0.16184
4291 5506.0  0.17546
4292 4261.0  0.1697
4293 5104.0  0.18909
4294 5487.0  0.14
4295 5321.0  0.1682
4296 4427.0  0.26636
4297 2652.0  0.29413
4298 3935.0  0.18969
4299 6878.0  0.17779
4300 6215.0  0.15667
4301 5123.0  0.24172
4302 8779.0  0.14436
4303 4364.0  0.26364
4304 4665.0  0.17482
4305 5224.0  0.16582
4306 4473.0  0.15227
4307 4042.0  0.29051
4308 5044.0  0.23264
4309 3575.0  0.30931
4310 2901.0  0.26473
4311 4405.0  0.17319
4312 5214.0  0.18044
4313 4364.0  0.16349
4314 2262.0  0.30672
4315 2267.0  0.2957
4316 5437.0  0.17082
4317 4473.0  0.23111
4318 3708.0  0.24383
4319 4186.0  0.16041
4320 3926.0  0.28529
4321 4653.0  0.12805
4322 4609.0  0.21245
4323 6389.0  0.12845
4324 4639.0  0.15447
4325 2994.0  0.17859
4326 3800.0  0.12918
4327 2585.0  0.16921
4328 3483.0  0.24905
4329 3721.0  0.16597
4330 5482.0  0.16649
4331 4750.0  0.15063
4332 4996.0  0.14373
4333 4400.0  0.1799
4334 4205.0  0.18557
4335 4725.0  0.16886
4336 4836.0  0.17255
4337 3366.0  0.26084
4338 3071.0  0.30749
4339 4260.0  0.13907
4340 6081.0  0.26213
4341 4256.0  0.23038
4342 4378.0  0.18522
4343 4824.0  0.17854
4344 2815.0  0.24694
4345 3805.0  0.24271
4346 3423.0  0.23822
4347 4004.0  0.21196
4348 4056.0  0.25313
4349 2028.0  0.20503
4350 3694.0  0.1395
4351 3533.0  0.2012
4352 4389.0  0.24718
4353 4976.0  0.14492
4354 4804.0  0.17163
4355 4739.0  0.15731
4356 3058.0  0.30419
4357 3061.0  0.20834
4358 4073.0  0.27333
4359 2766.0  0.13175
4360 4988.0  0.14341
4361 2189.0  0.2224
4362 3376.0  0.20787
4363 3787.0  0.16693
4364 3336.0  0.15084
4365 3366.0  0.24395
4366 3937.0  0.18574
4367 5113.0  0.25242
4368 5285.0  0.16195
4369 3685.0  0.13477
4370 3199.0  0.13025
4371 6683.0  0.26335
4372 4018.0  0.19241
4373 4243.0  0.18986
4374 3056.0  0.30728
4375 4572.0  0.25139
4376 3678.0  0.15675
4377 2580.0  0.26267
4378 3957.0  0.15969
4379 4320.0  0.23818
4380 3587.0  0.18357
4381 4926.0  0.17424
4382 5396.0  0.15254
4383 2861.0  0.18714
4384 3411.0  0.23083
4385 2888.0  0.20968
4386 5584.0  0.15272
4387 4550.0  0.28436
4388 3972.0  0.24926
4389 3822.0  0.12964
4390 4357.0  0.15624
4391 7271.0  0.15612
4392 6423.0  0.15943
4393 4924.0  0.19926
4394 4431.0  0.15647
4395 5583.0  0.17074
4396 3637.0  0.30033
4397 4813.0  0.15375
4398 4101.0  0.1803
4399 6698.0  0.16767
4400 5055.0  0.16756
4401 3175.0  0.17279
4402 2664.0  0.20757
4403 4696.0  0.15075
4404 3374.0  0.22969
4405 4758.0  0.15934
4406 5582.0  0.17065
4407 4473.0  0.18432
4408 5361.0  0.16156
4409 3876.0  0.16256
4410 4445.0  0.271
4411 3279.0  0.29882
4412 3759.0  0.25435
4413 7201.0  0.10922
4414 6699.0  0.15571
4415 6561.0  0.2176
4416 7590.0  0.16029
4417 5679.0  0.24642
4418 3189.0  0.3025
4419 2693.0  0.2678
4420 5385.0  0.24358
4421 3916.0  0.17845
4422 6092.0  0.25901
4423 3455.0  0.24665
4424 3580.0  0.16821
4425 4514.0  0.21389
4426 3060.0  0.16331
4427 4604.0  0.18827
4428 5142.0  0.14607
4429 3516.0  0.26454
4430 2633.0  0.23765
4431 3645.0  0.21201
4432 4058.0  0.11888
4433 6396.0  0.15956
4434 3613.0  0.17956
4435 2822.0  0.13974
4436 5209.0  0.16326
4437 3436.0  0.13396
4438 4679.0  0.16619
4439 2831.0  0.21254
4440 4585.0  0.13204
4441 3032.0  0.21877
4442 5202.0  0.16783
4443 4495.0  0.29631
4444 3561.0  0.23939
4445 4504.0  0.255
4446 3599.0  0.26302
4447 2529.0  0.22652
4448 3280.0  0.24224
4449 3081.0  0.29392
4450 3349.0  0.15968
4451 4166.0  0.13125
4452 3529.0  0.21778
4453 2835.0  0.2023
4454 4408.0  0.26843
4455 6075.0  0.13861
4456 4098.0  0.15781
4457 5706.0  0.15756
4458 4457.0  0.21073
4459 3563.0  0.16609
4460 5438.0  0.17344
4461 2730.0  0.28764
4462 3315.0  0.30292
4463 3286.0  0.29224
4464 3299.0  0.27526
4465 4039.0  0.21575
4466 2954.0  0.14564
4467 3096.0  0.14503
4468 6069.0  0.13731
4469 3654.0  0.14528
4470 3406.0  0.15397
4471 5301.0  0.15063
4472 5574.0  0.23931
4473 3796.0  0.13037
4474 2666.0  0.20712
4475 3021.0  0.27661
4476 1945.0  0.1665
4477 4610.0  0.13383
4478 6156.0  0.14396
4479 5759.0  0.22746
4480 3496.0  0.23838
4481 4263.0  0.21063
4482 3872.0  0.16921
4483 3098.0  0.17691
4484 4748.0  0.1478
4485 3912.0  0.26671
4486 3944.0  0.2273
4487 2396.0  0.16921
4488 2604.0  0.27271
4489 3707.0  0.27633
4490 3299.0  0.2465
4491 4114.0  0.15107
4492 7445.0  0.18716
4493 3912.0  0.21343
4494 4591.0  0.15053
4495 3000.0  0.22486
4496 3204.0  0.22474
4497 3582.0  0.18636
4498 3587.0  0.23559
4499 3840.0  0.12765
4500 4409.0  0.13421
4501 2851.0  0.16988
4502 2749.0  0.17812
4503 3668.0  0.15052
4504 4338.0  0.2087
4505 4066.0  0.23326
4506 3247.0  0.24409
4507 3901.0  0.22858
4508 4439.0  0.13188
4509 4269.0  0.14204
4510 6295.0  0.15243
4511 4192.0  0.24122
4512 2307.0  0.2887
4513 3364.0  0.17944
4514 3640.0  0.08825
4515 1513.0  0.23267
4516 2003.0  0.12357
4517 2173.0  0.25308
4518 2923.0  0.16732
4519 4907.0  0.13457
4520 2890.0  0.29274
4521 2903.0  0.15245
4522 6847.0  0.13668
4523 2852.0  0.27481
4524 3212.0  0.21495
4525 5013.0  0.14428
4526 2584.0  0.13645
4527 3460.0  0.19912
4528 2954.0  0.1435
4529 5004.0  0.15164
4530 3043.0  0.13321
4531 3000.0  0.23136
4532 3170.0  0.29747
4533 4509.0  0.22464
4534 2627.0  0.29487
4535 4779.0  0.28279
4536 3676.0  0.2012
4537 3434.0  0.22433
4538 4623.0  0.15062
4539 3547.0  0.24561
4540 3606.0  0.20313
4541 6245.0  0.20304
4542 2693.0  0.26762
4543 2988.0  0.27172
4544 3710.0  0.16634
4545 1963.0  0.25881
4546 3635.0  0.27634
4547 3273.0  0.23003
4548 3955.0  0.24006
4549 2530.0  0.25653
4550 3459.0  0.14649
4551 5135.0  0.22621
4552 4246.0  0.24352
4553 3784.0  0.22682
4554 2811.0  0.14559
4555 2711.0  0.142
4556 5059.0  0.13687
4557 3086.0  0.1662
4558 4857.0  0.13961
4559 5381.0  0.17527
4560 1956.0  0.29537
4561 4312.0  0.14697
4562 5570.0  0.19788
4563 2188.0  0.1258
4564 3255.0  0.22737
4565 3993.0  0.15342
4566 4268.0  0.14376
4567 5315.0  0.13927
4568 2456.0  0.2898
4569 3027.0  0.23613
4570 5314.0  0.14202
4571 4025.0  0.13379
4572 2264.0  0.15464
4573 2384.0  0.29072
4574 3945.0  0.19338
4575 5669.0  0.19823
4576 3690.0  0.13439
4577 4130.0  0.14346
4578 2815.0  0.12499
4579 3397.0  0.2151
4580 4010.0  0.15362
4581 3970.0  0.14407
4582 3072.0  0.11751
4583 3000.0  0.10484
4584 4793.0  0.13883
4585 2640.0  0.26704
4586 4690.0  0.143
4587 4024.0  0.21381
4588 2935.0  0.26052
4589 2949.0  0.2284
4590 1868.0  0.29157
4591 2679.0  0.11861
4592 5064.0  0.13768
4593 3382.0  0.09899
4594 2959.0  0.1609
4595 2418.0  0.28987
4596 2962.0  0.24379
4597 2838.0  0.2486
4598 6545.0  0.11247
4599 3865.0  0.11311
4600 2349.0  0.27179
4601 4438.0  0.19059
4602 2327.0  0.12099
4603 2433.0  0.25497
4604 4736.0  0.19381
4605 2962.0  0.11579
4606 3235.0  0.2234
4607 3083.0  0.11824
4608 3201.0  0.23766
4609 2969.0  0.17542
4610 1269.0  0.28571
4611 2203.0  0.24337
4612 4723.0  0.17644
4613 3841.0  0.18911
4614 3433.0  0.22724
4615 2824.0  0.14142
4616 1470.0  0.26268
4617 4027.0  0.18828
4618 3024.0  0.28999
4619 2898.0  0.11839
4620 2933.0  0.19957
4621 5185.0  0.23004
4622 3935.0  0.1561
4623 4786.0  0.14008
4624 5414.0  0.13572
4625 3575.0  0.14719
4626 2284.0  0.26276
4627 1984.0  0.24937
4628 2899.0  0.193
4629 3109.0  0.16388
4630 3246.0  0.17756
4631 1905.0  0.2577
4632 2845.0  0.27591
4633 4993.0  0.20252
4634 3717.0  0.14811
4635 3178.0  0.136
4636 2451.0  0.12682
4637 4065.0  0.1485
4638 2714.0  0.13202
4639 2452.0  0.25131
4640 3696.0  0.17038
4641 1710.0  0.11124
4642 2275.0  0.28076
4643 1172.0  0.14081
4644 3812.0  0.13524
4645 3092.0  0.15622
4646 2761.0  0.13665
4647 3864.0  0.18431
4648 6476.0  0.14126
4649 1489.0  0.21857
4650 3333.0  0.18142
4651 4723.0  0.13096
4652 2047.0  0.12849
4653 3712.0  0.2556
4654 5043.0  0.20469
4655 2058.0  0.21956
4656 2186.0  0.28453
4657 2145.0  0.2133
4658 2580.0  0.28988
4659 3099.0  0.25683
4660 5705.0  0.12739
4661 2007.0  0.2759
4662 2251.0  0.18724
4663 1765.0  0.28897
4664 2659.0  0.1271
4665 3305.0  0.2413
4666 3348.0  0.22691
4667 1855.0  0.11499
4668 3661.0  0.26333
4669 3408.0  0.19209
4670 2992.0  0.1213
4671 5562.0  0.13527
4672 2672.0  0.28835
4673 2064.0  0.28841
4674 5227.0  0.16143
4675 3323.0  0.18747
4676 4813.0  0.13252
4677 2369.0  0.16576
4678 3492.0  0.20414
4679 4247.0  0.12853
4680 1976.0  0.24896
4681 2982.0  0.2458
4682 3903.0  0.15978
4683 2697.0  0.12823
4684 3115.0  0.13835
4685 1914.0  0.1273
4686 1040.0  0.26339
4687 2748.0  0.20432
4688 2980.0  0.28312
4689 3989.0  0.18037
4690 2533.0  0.23274
4691 3542.0  0.19071
4692 2972.0  0.16274
4693 3317.0  0.15231
4694 3627.0  0.14647
4695 2257.0  0.26647
4696 4201.0  0.15187
4697 1611.0  0.15918
4698 1507.0  0.25193
4699 2546.0  0.16609
4700 2994.0  0.21751
4701 2293.0  0.18214
4702 1495.0  0.28219
4703 2306.0  0.21121
4704 2426.0  0.24103
4705 968.0  0.18626
4706 2899.0  0.13063
4707 4319.0  0.1076
4708 2259.0  0.28523
4709 1977.0  0.19085
4710 3241.0  0.16963
4711 1175.0  0.28002
4712 1939.0  0.2862
4713 1809.0  0.18764
4714 3464.0  0.19898
4715 2697.0  0.20372
4716 1435.0  0.11
4717 1720.0  0.26368
4718 3145.0  0.1577
4719 2799.0  0.2071
4720 2858.0  0.1091
4721 2194.0  0.18914
4722 2292.0  0.1584
4723 6310.0  0.14868
4724 2191.0  0.15445
4725 3647.0  0.1778
4726 2055.0  0.21053
4727 3030.0  0.12734
4728 2853.0  0.15329
4729 2217.0  0.16267
4730 4290.0  0.21679
4731 2103.0  0.16403
4732 3221.0  0.28562
4733 3126.0  0.21529
4734 2938.0  0.1797
4735 3647.0  0.14144
4736 2322.0  0.12966
4737 1460.0  0.28597
4738 1526.0  0.12415
4739 2614.0  0.15768
4740 3946.0  0.18256
4741 1953.0  0.28611
4742 2169.0  0.21674
4743 1783.0  0.13629
4744 2065.0  0.1939
4745 2287.0  0.24802
4746 3244.0  0.12524
4747 1590.0  0.2749
4748 2320.0  0.10313
4749 2634.0  0.18706
4750 2016.0  0.20834
4751 1313.0  0.25108
4752 3692.0  0.12351
4753 2846.0  0.25879
4754 2030.0  0.28336
4755 2081.0  0.26991
4756 2050.0  0.20995
4757 4229.0  0.12685
4758 2090.0  0.13231
4759 1711.0  0.23723
4760 1546.0  0.11774
4761 3248.0  0.19921
4762 1271.0  0.21149
4763 2088.0  0.25457
4764 3054.0  0.12044
4765 1813.0  0.28473
4766 2603.0  0.26084
4767 1720.0  0.28412
4768 1347.0  0.18802
4769 3194.0  0.13989
4770 3572.0  0.12053
4771 1876.0  0.25239
4772 1980.0  0.12625
4773 2334.0  0.23827
4774 741.0  0.28355
4775 2036.0  0.1272
4776 1901.0  0.25111
4777 1739.0  0.28277
4778 2397.0  0.21946
4779 1909.0  0.14913
4780 3723.0  0.19441
4781 1883.0  0.14978
4782 2748.0  0.28194
4783 2177.0  0.28195
4784 2313.0  0.17631
4785 5167.0  0.13345
4786 2748.0  0.14752
4787 3683.0  0.17413
4788 3145.0  0.12092
4789 2456.0  0.17384
4790 2159.0  0.23921
4791 2417.0  0.2562
4792 2552.0  0.1175
4793 2036.0  0.15501
4794 2062.0  0.12961
4795 2449.0  0.26205
4796 3803.0  0.12023
4797 3248.0  0.11914
4798 1874.0  0.16016
4799 2043.0  0.23318
4800 1864.0  0.27636
4801 2827.0  0.28276
4802 3257.0  0.17621
4803 6186.0  0.1298
4804 3096.0  0.23651
4805 1401.0  0.28261
4806 2163.0  0.12547
4807 1464.0  0.21018
4808 1680.0  0.20575
4809 2715.0  0.27586
4810 2667.0  0.28292
4811 2299.0  0.27946
4812 4393.0  0.1203
4813 1559.0  0.27474
4814 3322.0  0.18961
4815 2138.0  0.26557
4816 2817.0  0.10806
4817 2909.0  0.2151
4818 1911.0  0.22108
4819 2395.0  0.24406
4820 1957.0  0.11708
4821 2747.0  0.15865
4822 2805.0  0.27657
4823 3746.0  0.12653
4824 1657.0  0.24819
4825 1674.0  0.19608
4826 2689.0  0.16797
4827 2883.0  0.16527
4828 2314.0  0.27659
4829 1911.0  0.24596
4830 2099.0  0.19386
4831 1514.0  0.27964
4832 1683.0  0.14139
4833 2164.0  0.24191
4834 1489.0  0.13608
4835 1846.0  0.1531
4836 2254.0  0.12356
4837 2255.0  0.27881
4838 2510.0  0.23753
4839 2375.0  0.22572
4840 2093.0  0.1452
4841 3404.0  0.18226
4842 2976.0  0.25865
4843 3126.0  0.16534
4844 3376.0  0.11716
4845 3063.0  0.20794
4846 1500.0  0.24699
4847 2502.0  0.2767
4848 1243.0  0.17359
4849 1619.0  0.27876
4850 2530.0  0.20389
4851 3969.0  0.16927
4852 2514.0  0.26384
4853 3132.0  0.19509
4854 2214.0  0.27853
4855 1718.0  0.11532
4856 2015.0  0.08915
4857 2273.0  0.18131
4858 2724.0  0.27594
4859 2899.0  0.22187
4860 2282.0  0.15304
4861 2006.0  0.15882
4862 2306.0  0.18827
4863 2344.0  0.26295
4864 2234.0  0.18981
4865 4165.0  0.12869
4866 1809.0  0.17805
4867 1616.0  0.27052
4868 6156.0  0.13178
4869 4253.0  0.1117
4870 2044.0  0.10612
4871 1556.0  0.14566
4872 2743.0  0.13793
4873 2152.0  0.11091
4874 2176.0  0.27822
4875 2425.0  0.27774
4876 1796.0  0.23041
4877 1251.0  0.09544
4878 2587.0  0.08239
4879 1372.0  0.16091
4880 5041.0  0.19557
4881 2193.0  0.21951
4882 3196.0  0.11476
4883 2971.0  0.27454
4884 1278.0  0.10364
4885 1862.0  0.125
4886 1364.0  0.26595
4887 2544.0  0.10452
4888 741.0  0.1131
4889 1975.0  0.22455
4890 2785.0  0.18459
4891 1883.0  0.1321
4892 2434.0  0.27083
4893 1428.0  0.08665
4894 1951.0  0.26471
4895 2927.0  0.11633
4896 1180.0  0.23431
4897 4000.0  0.12606
4898 1765.0  0.2752
4899 3601.0  0.12589
4900 1773.0  0.22172
4901 1940.0  0.18302
4902 2741.0  0.22107
4903 1870.0  0.2667
4904 1469.0  0.2204
4905 3209.0  0.26141
4906 2207.0  0.27621
4907 2674.0  0.25112
4908 2257.0  0.26237
4909 1808.0  0.24835
4910 3802.0  0.15841
4911 967.0  0.13162
4912 2570.0  0.15352
4913 2532.0  0.14783
4914 2737.0  0.27458
4915 1914.0  0.23442
4916 1243.0  0.14771
4917 3051.0  0.27553
4918 3542.0  0.2667
4919 1905.0  0.12174
4920 3024.0  0.12476
4921 2616.0  0.24849
4922 2957.0  0.17079
4923 2195.0  0.25726
4924 1571.0  0.24959
4925 1720.0  0.27351
4926 1722.0  0.26966
4927 1535.0  0.19933
4928 1888.0  0.2685
4929 2204.0  0.22459
4930 1988.0  0.27362
4931 2156.0  0.13355
4932 4111.0  0.15459
4933 2598.0  0.25868
4934 2365.0  0.09183
4935 3292.0  0.10189
4936 1347.0  0.13346
4937 432.0  0.21516
4938 1446.0  0.18553
4939 3415.0  0.11038
4940 1513.0  0.17002
4941 2396.0  0.2083
4942 2148.0  0.07963
4943 4396.0  0.11052
4944 2405.0  0.18676
4945 2193.0  0.26478
4946 1178.0  0.13529
4947 2268.0  0.20032
4948 1323.0  0.16576
4949 2643.0  0.15803
4950 2129.0  0.14345
4951 3232.0  0.11321
4952 1399.0  0.21437
4953 1824.0  0.17603
4954 1513.0  0.27405
4955 615.0  0.25067
4956 963.0  0.08747
4957 1652.0  0.27018
4958 2438.0  0.25776
4959 1229.0  0.26877
4960 2728.0  0.12387
4961 1812.0  0.21796
4962 1426.0  0.26971
4963 2055.0  0.15378
4964 2112.0  0.21505
4965 1518.0  0.21301
4966 2730.0  0.16632
4967 1650.0  0.22621
4968 1230.0  0.08141
4969 1537.0  0.14408
4970 676.0  0.27193
4971 1565.0  0.10128
4972 2184.0  0.2242
4973 1399.0  0.1155
4974 1836.0  0.12494
4975 1908.0  0.22611
4976 2754.0  0.15614
4977 4656.0  0.12904
4978 1315.0  0.26621
4979 2163.0  0.21093
4980 1435.0  0.25686
4981 1161.0  0.14901
4982 1510.0  0.26319
4983 1927.0  0.26238
4984 1380.0  0.26237
4985 2121.0  0.19159
4986 1837.0  0.24982
4987 3108.0  0.22552
4988 2396.0  0.26568
4989 4165.0  0.12022
4990 2508.0  0.11069
4991 1025.0  0.18183
4992 2305.0  0.22459
4993 1028.0  0.27205
4994 1594.0  0.27077
4995 1928.0  0.24295
4996 1548.0  0.1715
4997 3804.0  0.15332
4998 904.0  0.1929
4999 857.0  0.18126
5000 1975.0  0.26524
5001 1716.0  0.24764
5002 1507.0  0.26757
5003 1625.0  0.26339
5004 1303.0  0.07343
5005 3276.0  0.10924
5006 939.0  0.24079
5007 1514.0  0.15532
5008 1144.0  0.27094
5009 1304.0  0.13906
5010 4292.0  0.15284
5011 1378.0  0.17135
5012 2447.0  0.22506
5013 895.0  0.08018
5014 1653.0  0.15816
5015 1720.0  0.25865
5016 756.0  0.10836
5017 1495.0  0.24457
5018 1686.0  0.13646
5019 1247.0  0.13045
5020 1304.0  0.23333
5021 2139.0  0.1105
5022 2068.0  0.18135
5023 2885.0  0.14926
5024 1468.0  0.1129
5025 791.0  0.21025
5026 1011.0  0.14266
5027 972.0  0.12338
5028 1063.0  0.21678
5029 3313.0  0.12288
5030 717.0  0.07905
5031 3564.0  0.14254
5032 1255.0  0.15038
5033 1999.0  0.26691
5034 1879.0  0.09056
5035 1032.0  0.12204
5036 1579.0  0.1665
5037 1097.0  0.19728
5038 3108.0  0.11861
5039 1538.0  0.13631
5040 1261.0  0.15312
5041 690.0  0.1523
5042 1074.0  0.26908
5043 2495.0  0.17821
5044 636.0  0.22153
5045 1077.0  0.25885
5046 2571.0  0.26944
5047 618.0  0.11815
5048 1193.0  0.07577
5049 1032.0  0.12804
5050 848.0  0.11725
5051 340.0  0.11308
5052 1011.0  0.26711
5053 2145.0  0.26408
5054 996.0  0.21525
5055 883.0  0.11105
5056 2158.0  0.17168
5057 1232.0  0.1539
5058 1263.0  0.26537
5059 1904.0  0.14882
5060 2455.0  0.14619
5061 1376.0  0.2643
5062 1119.0  0.23247
5063 1916.0  0.13333
5064 2052.0  0.12042
5065 2163.0  0.12036
5066 610.0  0.16759
5067 1090.0  0.22693
5068 1201.0  0.12365
5069 1560.0  0.11557
5070 1220.0  0.12814
5071 1471.0  0.15097
5072 1017.0  0.09915
5073 1053.0  0.10061
5074 583.0  0.09971
5075 3239.0  0.10596
5076 1055.0  0.0756
5077 1634.0  0.24286
5078 1781.0  0.18287
5079 828.0  0.10897
5080 1164.0  0.10494
5081 1414.0  0.11525
5082 721.0  0.22065
5083 1199.0  0.25594
5084 1859.0  0.15622
5085 2235.0  0.1767
5086 1629.0  0.26272
5087 610.0  0.19295
5088 2245.0  0.13632
5089 2118.0  0.09291
5090 1323.0  0.14459
5091 537.0  0.21754
5092 473.0  0.26346
5093 731.0  0.1204
5094 1602.0  0.14951
5095 1336.0  0.07981
5096 390.0  0.24301
5097 1334.0  0.24232
5098 267.0  0.25824
5099 694.0  0.10634
5100 1649.0  0.15299
5101 1962.0  0.15992
5102 1304.0  0.14954
5103 631.0  0.10873
5104 1304.0  0.09646
5105 1728.0  0.12739
5106 1186.0  0.15519
5107 1820.0  0.22988
5108 780.0  0.25041
5109 764.0  0.13879
5110 2347.0  0.1096
5111 528.0  0.11091
5112 1020.0  0.11663
5113 1127.0  0.19392
5114 1050.0  0.09666
5115 1536.0  0.17491
5116 1814.0  0.13403
5117 821.0  0.1235
5118 464.0  0.24634
5119 663.0  0.15491
5120 1394.0  0.11382
5121 967.0  0.22238
5122 552.0  0.06974
5123 1307.0  0.09119
5124 1075.0  0.23411
5125 1652.0  0.26445
5126 1268.0  0.26027
5127 931.0  0.10486
5128 1124.0  0.17222
5129 950.0  0.23356
5130 716.0  0.25025
5131 1386.0  0.16484
5132 1098.0  0.14964
5133 1365.0  0.19044
5134 1155.0  0.09479
5135 1523.0  0.24869
5136 1702.0  0.22368
5137 1350.0  0.25016
5138 1523.0  0.20059
5139 1779.0  0.16083
5140 724.0  0.23305
5141 771.0  0.25664
5142 457.0  0.20342
5143 733.0  0.13172
5144 1315.0  0.25406
5145 957.0  0.10823
5146 767.0  0.20217
5147 557.0  0.24423
5148 966.0  0.23833
5149 1862.0  0.11513
5150 1090.0  0.10108
5151 2144.0  0.1297
5152 1987.0  0.13168
5153 282.0  0.07417
5154 333.0  0.12359
5155 518.0  0.22688
5156 1566.0  0.19206
5157 420.0  0.25775
5158 1247.0  0.14492
5159 1211.0  0.24862
5160 343.0  0.22434
5161 939.0  0.22758
5162 508.0  0.12454
5163 1017.0  0.08453
5164 741.0  0.08204
5165 1512.0  0.25435
5166 789.0  0.10781
5167 1272.0  0.1429
5168 557.0  0.24738
5169 2631.0  0.1165
5170 870.0  0.2123
5171 1223.0  0.17508
5172 455.0  0.23525
5173 1501.0  0.19245
5174 743.0  0.20164
5175 1218.0  0.102
5176 1824.0  0.10775
5177 876.0  0.11099
5178 1456.0  0.2295
5179 703.0  0.0939
5180 769.0  0.16304
5181 1982.0  0.15109
5182 1118.0  0.11594
5183 1616.0  0.13696
5184 1131.0  0.22275
5185 1006.0  0.19985
5186 1594.0  0.15551
5187 771.0  0.11048
5188 893.0  0.10418
5189 1387.0  0.17344
5190 1484.0  0.21171
5191 1386.0  0.20397
5192 1629.0  0.16112
5193 1557.0  0.13053
5194 587.0  0.22597
5195 940.0  0.15082
5196 807.0  0.10262
5197 812.0  0.10897
5198 703.0  0.25439
5199 2412.0  0.15872
5200 974.0  0.1515
5201 1107.0  0.13989
5202 1107.0  0.23259
5203 222.0  0.16913
5204 469.0  0.07135
5205 1426.0  0.14581
5206 622.0  0.23027
5207 1437.0  0.1551
5208 741.0  0.22237
5209 878.0  0.22919
5210 593.0  0.2513
5211 1356.0  0.23552
5212 547.0  0.10021
5213 574.0  0.23678
5214 715.0  0.22094
5215 495.0  0.24768
5216 384.0  0.14455
5217 781.0  0.11953
5218 1568.0  0.20555
5219 515.0  0.18553
5220 986.0  0.19604
5221 1701.0  0.23778
5222 1022.0  0.246
5223 836.0  0.14556
5224 2150.0  0.16434
5225 1283.0  0.25016
5226 909.0  0.2316
5227 628.0  0.21447
5228 858.0  0.20857
5229 1369.0  0.2388
5230 880.0  0.14069
5231 762.0  0.10315
5232 629.0  0.2491
5233 1538.0  0.24301
5234 701.0  0.22673
5235 1942.0  0.13318
5236 683.0  0.25672
5237 1261.0  0.08117
5238 2651.0  0.11148
5239 1054.0  0.09494
5240 966.0  0.1854
5241 1623.0  0.19968
5242 1086.0  0.09324
5244 911.0  0.07932
5245 689.0  0.23528
5246 171.0  0.20899
5247 456.0  0.10318
5248 1351.0  0.22579
5249 578.0  0.22551
5250 936.0  0.22599
5251 1595.0  0.14153
5252 1513.0  0.12685
5253 552.0  0.12081
5254 762.0  0.08595
5255 355.0  0.22688
5256 1784.0  0.14825
5257 723.0  0.24243
5258 633.0  0.09522
5259 472.0  0.0955
5260 1270.0  0.21918
5261 721.0  0.08016
5262 1153.0  0.22654
5263 389.0  0.12014
5264 606.0  0.22701
5265 805.0  0.13906
5266 1508.0  0.25071
5267 533.0  0.08737
5268 1358.0  0.10228
5269 336.0  0.10464
5270 626.0  0.09331
5271 688.0  0.10233
5272 538.0  0.24897
5273 414.0  0.21385
5274 301.0  0.06435
5275 819.0  0.2259
5276 1453.0  0.1838
5277 411.0  0.209
5278 400.0  0.10213
5279 1499.0  0.14272
5280 1027.0  0.07018
5281 888.0  0.10884
5282 1471.0  0.17398
5283 732.0  0.19221
5284 216.0  0.10079
5285 287.0  0.24741
5286 1223.0  0.06725
5287 925.0  0.14306
5288 553.0  0.22494
5289 302.0  0.20004
5290 1002.0  0.10468
5291 1292.0  0.15163
5292 839.0  0.14193
5293 681.0  0.22709
5294 354.0  0.09549
5295 760.0  0.2016
5296 567.0  0.2154
5297 1333.0  0.22031
5298 966.0  0.07468
5299 890.0  0.1957
5300 432.0  0.19442
5301 1911.0  0.14212
5302 657.0  0.23595
5303 528.0  0.22228
5304 126.0  0.23105
5305 1443.0  0.14941
5306 592.0  0.20224
5307 663.0  0.22958
5308 723.0  0.22655
5309 711.0  0.18805
5310 535.0  0.22107
5311 500.0  0.07467
5312 959.0  0.15804
5313 857.0  0.07082
5314 309.0  0.06698
5315 365.0  0.17158
5316 1014.0  0.10066
5317 1409.0  0.22354
5318 2312.0  0.07304
5319 939.0  0.10098
5320 521.0  0.07661
5321 1200.0  0.15507
5322 577.0  0.1012
5323 1032.0  0.13638
5324 1195.0  0.11878
5325 181.0  0.07103
5326 453.0  0.07641
5327 1123.0  0.23469
5328 933.0  0.10308
5329 312.0  0.24987
5330 576.0  0.20664
5331 1338.0  0.22804
5332 764.0  0.07044
5333 1042.0  0.10534
5334 262.0  0.1666
5335 511.0  0.19933
5336 501.0  0.22138
5337 792.0  0.07312
5338 262.0  0.25043
5339 581.0  0.12358
5340 676.0  0.19755
5341 312.0  0.07359
5342 990.0  0.12836
5343 1001.0  0.21263
5344 1864.0  0.12856
5345 2418.0  0.13762
5346 803.0  0.18507
5347 629.0  0.09804
5348 1456.0  0.23784
5349 721.0  0.23794
5350 316.0  0.18849
5351 135.0  0.24486
5352 488.0  0.20509
5353 317.0  0.19218
5354 1272.0  0.24535
5355 1210.0  0.16709
5356 1182.0  0.09299
5357 589.0  0.19608
5358 893.0  0.22467
5359 1998.0  0.12709
5360 865.0  0.19253
5361 370.0  0.12045
5362 983.0  0.15614
5363 678.0  0.25161
5364 941.0  0.09791
5365 700.0  0.21654
5366 729.0  0.16004
5367 964.0  0.22852
5368 2334.0  0.17269
5369 2010.0  0.14869
5370 198.0  0.14683
5371 741.0  0.24949
5372 223.0  0.09641
5373 521.0  0.06738
5374 721.0  0.09787
5375 1126.0  0.12395
5376 1391.0  0.12953
5377 366.0  0.1711
5378 1190.0  0.15685
5379 350.0  0.23595
5381 559.0  0.06875
5383 893.0  0.24275
5384 1579.0  0.08247
5385 445.0  0.09895
5386 288.0  0.24665
5387 1285.0  0.15395
5388 733.0  0.18193
5389 2090.0  0.19282
5390 583.0  0.20038
5391 473.0  0.19284
5392 441.0  0.2491
5393 514.0  0.14349
5394 491.0  0.24725
5395 968.0  0.12559
5396 371.0  0.19812
5398 1252.0  0.14842
5399 847.0  0.17711
5400 1425.0  0.1806
5401 678.0  0.20591
5402 514.0  0.20664
5403 582.0  0.22638
5404 477.0  0.20662
5405 149.0  0.22707
5406 328.0  0.21007
5407 2310.0  0.15359
5408 904.0  0.19997
5409 700.0  0.2451
5410 757.0  0.23598
5411 638.0  0.18974
5412 333.0  0.23581
5413 2013.0  0.12907
5414 331.0  0.14434
5415 178.0  0.21143
5416 461.0  0.23928
5417 713.0  0.23762
5418 487.0  0.23346
5419 1046.0  0.09793
5420 461.0  0.23166
5421 773.0  0.15174
5422 695.0  0.06406
5423 666.0  0.16989
5424 799.0  0.22846
5425 821.0  0.11832
5426 462.0  0.12225
5427 518.0  0.2243
5428 1157.0  0.21959
5430 776.0  0.23242
5431 462.0  0.20723
5433 644.0  0.18976
5434 1426.0  0.12902
5435 672.0  0.21953
5436 1394.0  0.13955
5437 721.0  0.06756
5438 1688.0  0.13677
5439 673.0  0.15272
5440 516.0  0.17647
5441 992.0  0.14366
5442 1130.0  0.19999
5443 812.0  0.16383
5444 812.0  0.22012
5445 181.0  0.20172
5446 2154.0  0.17554
5447 1139.0  0.14493
5448 320.0  0.21543
5449 667.0  0.23521
5450 2951.0  0.14283
5452 165.0  0.16733
5453 330.0  0.12478
5454 165.0  0.14571
5455 2752.0  0.14158
5456 167.0  0.12359
5457 587.0  0.11505
5458 1324.0  0.13536
5459 713.0  0.12886
5460 1470.0  0.15939
5461 389.0  0.09129
5462 349.0  0.17734
5463 1005.0  0.14289
5464 521.0  0.13263
5465 340.0  0.16875
5466 1606.0  0.15413
5467 171.0  0.1332
5469 918.0  0.06733
5470 2209.0  0.16512
5471 905.0  0.14066
5472 519.0  0.101
5473 1621.0  0.17135
5474 679.0  0.24112
5476 346.0  0.15786
5477 919.0  0.1003
5478 527.0  0.21076
5479 1602.0  0.16978
5480 174.0  0.17134
5481 348.0  0.11039
5482 392.0  0.2324
5483 891.0  0.0713
5484 1050.0  0.13435
5485 175.0  0.10258
5486 531.0  0.21652
5487 356.0  0.1429
5488 212.0  0.1042
5489 1243.0  0.13115
5490 576.0  0.15409
5491 1143.0  0.14219
5492 1055.0  0.18283
5493 356.0  0.2107
5494 1622.0  0.13199
5495 350.0  0.12992
5496 888.0  0.06556
5497 1839.0  0.14048
5498 880.0  0.12749
5499 589.0  0.18559
5501 352.0  0.20887
5502 942.0  0.1805
5503 782.0  0.20154
5504 2000.0  0.16595
5505 893.0  0.15134
5506 178.0  0.13507
5507 1635.0  0.15843
5508 392.0  0.12086
5509 1161.0  0.10236
5510 1284.0  0.14905
5511 180.0  0.15335
5512 718.0  0.195
5513 180.0  0.14801
5514 1474.0  0.12117
5515 404.0  0.14883
5516 1297.0  0.15429
5517 397.0  0.10456
5518 1480.0  0.15335
5519 578.0  0.19965
5520 530.0  0.2367
5521 366.0  0.19323
5522 366.0  0.17
5524 547.0  0.14844
5526 595.0  0.21064
5527 183.0  0.10394
5528 549.0  0.17537
5529 379.0  0.10002
5530 732.0  0.13035
5531 183.0  0.14925
5532 579.0  0.07148
5533 1739.0  0.17231
5534 368.0  0.11361
5535 1507.0  0.17504
5536 917.0  0.18956
5537 370.0  0.1688
5538 229.0  0.08661
5539 215.0  0.09627
5540 181.0  0.06654
5541 547.0  0.1279
5542 1156.0  0.17113
5543 802.0  0.19366
5544 737.0  0.22239
5545 1534.0  0.13783
5546 1122.0  0.14269
5547 230.0  0.11583
5548 403.0  0.21404
5549 748.0  0.11355
5550 187.0  0.14909
5551 2913.0  0.13588
5552 1134.0  0.18759
5553 748.0  0.13642
5554 1146.0  0.18168
5555 567.0  0.19007
5556 1549.0  0.08677
5557 380.0  0.16591
5558 970.0  0.0987
5559 570.0  0.14107
5560 562.0  0.19302
5561 1386.0  0.13437
5562 1509.0  0.19292
5563 932.0  0.19539
5564 955.0  0.11415
5565 543.0  0.21424
5566 573.0  0.14048
5567 591.0  0.08846
5568 955.0  0.15976
5569 363.0  0.17253
5570 744.0  0.19696
5571 543.0  0.18715
5572 398.0  0.19477
5573 1124.0  0.16194
5574 1489.0  0.1932
5575 2013.0  0.14553
5576 736.0  0.07014
5577 565.0  0.10663
5578 1758.0  0.12363
5579 592.0  0.17857
5580 384.0  0.14466
5581 384.0  0.1872
5582 938.0  0.11664
5583 2058.0  0.15293
5584 579.0  0.19475
5585 352.0  0.21613
5586 2753.0  0.13101
5587 195.0  0.12597
5588 557.0  0.16544
5589 390.0  0.16118
5590 1845.0  0.12773
5591 927.0  0.11958
5592 769.0  0.14466
5593 770.0  0.18683
5594 820.0  0.10271
5595 621.0  0.11426
5596 744.0  0.17932
5597 769.0  0.12359
5598 196.0  0.12163
5599 614.0  0.11794
5600 1705.0  0.12635
5601 1117.0  0.13085
5602 2078.0  0.13359
5603 199.0  0.11575
5604 1362.0  0.1861
5605 778.0  0.09994
5606 181.0  0.19603
5607 199.0  0.12299
5609 199.0  0.11762
5610 1329.0  0.1304
5611 433.0  0.07619
5612 374.0  0.19086
5613 1534.0  0.17895
5615 764.0  0.11834
5616 603.0  0.11631
5617 833.0  0.11353
5618 1566.0  0.12647
5619 807.0  0.09396
5620 586.0  0.17301
5621 606.0  0.11858
5623 404.0  0.11677
5624 1060.0  0.11889
5625 1329.0  0.13275
5626 617.0  0.18606
5627 544.0  0.21081
5628 406.0  0.08153
5631 203.0  0.13081
5632 1015.0  0.1017
5633 384.0  0.11426
5635 362.0  0.13905
5636 791.0  0.11209
5638 1780.0  0.11964
5639 378.0  0.12826
5640 1944.0  0.1204
5641 615.0  0.13555
5642 438.0  0.07767
5643 2020.0  0.13156
5644 387.0  0.18004
5645 412.0  0.13995
5646 181.0  0.06428
5647 206.0  0.1103
5648 568.0  0.21004
5649 1393.0  0.12402
5650 207.0  0.1218
5651 405.0  0.06789
5652 587.0  0.16523
5653 207.0  0.09899
5654 388.0  0.10545
5655 621.0  0.11087
5656 612.0  0.1894
5657 431.0  0.09587
5658 207.0  0.11366
5659 595.0  0.14173
5660 363.0  0.06536
5661 555.0  0.18791
5662 207.0  0.10592
5663 1563.0  0.11108
5664 1409.0  0.18265
5665 1802.0  0.1266
5666 210.0  0.11368
5667 602.0  0.14443
5669 601.0  0.20116
5670 646.0  0.0931
5671 210.0  0.10478
5672 210.0  0.20156
5673 210.0  0.11327
5674 420.0  0.11849
5675 537.0  0.19014
5676 420.0  0.11251
5678 1610.0  0.12385
5679 567.0  0.17695
5680 1855.0  0.11931
5681 232.0  0.08352
5683 424.0  0.08757
5684 178.0  0.19914
5686 2309.0  0.0934
5687 181.0  0.19103
5689 636.0  0.10997
5690 998.0  0.20064
5691 605.0  0.18165
5692 424.0  0.13839
5693 227.0  0.09
5694 446.0  0.07741
5695 1452.0  0.12402
5696 576.0  0.18161
5697 653.0  0.19008
5698 395.0  0.17433
5699 1152.0  0.17466
5700 426.0  0.10022
5701 213.0  0.11277
5704 426.0  0.09566
5705 639.0  0.17361
5706 181.0  0.06347
5708 213.0  0.0941
5709 213.0  0.12363
5710 608.0  0.10948
5711 213.0  0.10353
5713 639.0  0.10962
5714 227.0  0.09563
5715 213.0  0.10335
5716 639.0  0.11312
5717 213.0  0.1082
5718 426.0  0.08963
5719 178.0  0.18213
5720 426.0  0.10314
5722 178.0  0.19678
5723 181.0  0.17694
5724 426.0  0.1199
5725 1701.0  0.10029
5727 1275.0  0.11126
5728 430.0  0.10127
5731 430.0  0.0978
5733 215.0  0.10167
5734 430.0  0.08608
5736 181.0  0.19742
5737 215.0  0.09487
5739 608.0  0.11041
5740 595.0  0.08236
5745 393.0  0.122
5746 1676.0  0.09221
5747 215.0  0.08602
5748 645.0  0.09451
5749 578.0  0.13317
5750 396.0  0.18035
5751 215.0  0.10055
5754 215.0  0.09481
5755 182.0  0.1756
5757 229.0  0.10926
5758 215.0  0.11258
5759 215.0  0.18452
5760 233.0  0.07732
5763 1729.0  0.11662
5764 398.0  0.09699
5765 229.0  0.08287
5766 1517.0  0.11112
5767 1519.0  0.09855
5768 218.0  0.08511
5769 218.0  0.13347
5770 218.0  0.09284
5771 218.0  0.10923
5772 836.0  0.1697
5773 364.0  0.17034
5774 218.0  0.09005
5775 615.0  0.08223
5776 1312.0  0.20019
5779 219.0  0.10901
5780 219.0  0.10029
5781 182.0  0.17009
5783 886.0  0.0974
5784 364.0  0.06382
5786 449.0  0.07846
5788 3078.0  0.10851
5791 403.0  0.16627
5792 221.0  0.09041
5794 182.0  0.1699
5796 221.0  0.10571
5797 181.0  0.06485
5800 1734.0  0.10817
5801 222.0  0.09416
5802 222.0  0.09601
5806 444.0  0.08384
5808 222.0  0.09191
5809 414.0  0.07288
5813 444.0  0.09575
5815 444.0  0.10021
5816 230.0  0.10929
5817 404.0  0.17207
5818 222.0  0.09809
5821 182.0  0.16799
5822 182.0  0.17046
5825 444.0  0.10688
5827 364.0  0.16233
5828 182.0  0.16927
5829 222.0  0.09142
5830 222.0  0.09368
5831 637.0  0.15981
5832 404.0  0.06094
5834 1340.0  0.10882
5835 446.0  0.09158
5836 223.0  0.09959
5839 182.0  0.06025
5840 405.0  0.16797
5841 1344.0  0.1465
5844 448.0  0.08397
5845 224.0  0.09448
5846 224.0  0.08628
5847 448.0  0.08893
5848 224.0  0.08591
5851 224.0  0.09093
5855 364.0  0.16519
5856 182.0  0.15082
5857 182.0  0.16752
5860 406.0  0.15745
5865 406.0  0.09386
5866 406.0  0.07879
5868 224.0  0.09283
5870 854.0  0.06038
5871 224.0  0.08769
5872 181.0  0.16942
5873 182.0  0.15135
5874 233.0  0.07155
5876 224.0  0.09178
5877 2948.0  0.10438
5878 226.0  0.08523
5879 182.0  0.15962
5880 182.0  0.05913
5881 181.0  0.16183
5882 226.0  0.08422
5883 418.0  0.15879
5885 452.0  0.09166
5886 181.0  0.16507
5888 226.0  0.08923
5889 182.0  0.15923
5890 226.0  0.08914
5893 1595.0  0.09783
5894 182.0  0.15795
5895 636.0  0.11493
5896 227.0  0.08625
5897 454.0  0.08285
5898 681.0  0.08967
5899 816.0  0.08692
5909 182.0  0.15952
5910 636.0  0.14616
5912 227.0  0.08735
5913 227.0  0.08692
5916 227.0  0.08892
5918 227.0  0.08209
5921 227.0  0.08168
5923 364.0  0.15928
5924 227.0  0.0862
5925 459.0  0.08584
5927 227.0  0.08666
5929 227.0  0.08756
5936 1390.0  0.09356
5937 228.0  0.08383
5939 410.0  0.05644
5941 228.0  0.0856
5943 182.0  0.16453
5946 1851.0  0.09543
5947 461.0  0.07879
5949 229.0  0.14544
5950 182.0  0.15394
5953 229.0  0.08336
5956 458.0  0.08737
5958 411.0  0.15327
5962 1401.0  0.10399
5967 182.0  0.14587
5969 690.0  0.10287
5974 230.0  0.0832
5975 460.0  0.08409
5982 230.0  0.08404
5983 460.0  0.08444
5985 182.0  0.15411
5986 412.0  0.15503
5987 182.0  0.15301
5989 460.0  0.07647
5992 182.0  0.15368
5994 412.0  0.16407
5996 230.0  0.08262
6000 182.0  0.06193
6001 230.0  0.08094
6003 230.0  0.08101
6006 230.0  0.08084
6009 230.0  0.08386
6011 230.0  0.08236
6012 182.0  0.15092
6014 230.0  0.0724
6017 182.0  0.16402
6019 230.0  0.07749
6022 412.0  0.08763
6023 182.0  0.14766
6024 182.0  0.05304
6029 230.0  0.0807
6030 460.0  0.08288
6032 230.0  0.08029
6033 230.0  0.08517
6036 230.0  0.08051
6037 920.0  0.07229
6038 230.0  0.0845
6039 230.0  0.07939
6045 182.0  0.05867
6049 460.0  0.08041
6052 230.0  0.0794
6054 230.0  0.07975
6056 182.0  0.16053
6058 182.0  0.14578
6060 230.0  0.07844
6062 230.0  0.07839
6069 230.0  0.07721
6070 182.0  0.14138
6071 230.0  0.07833
6073 182.0  0.05651
6074 412.0  0.14952
6077 182.0  0.14778
6080 460.0  0.08761
6084 182.0  0.05501
6085 182.0  0.05826
6086 3074.0  0.09181
6089 232.0  0.07986
6093 182.0  0.14658
6098 182.0  0.05632
6102 232.0  0.07258
6106 232.0  0.07826
6107 232.0  0.09706
6118 232.0  0.07832
6121 182.0  0.05378
6123 182.0  0.13701
6128 232.0  0.07451
6131 232.0  0.07317
6132 232.0  0.07483
6134 596.0  0.05327
6135 464.0  0.07331
6139 182.0  0.13758
6149 232.0  0.07787
6159 232.0  0.06486
6161 182.0  0.14324
6162 182.0  0.13986
6172 182.0  0.13403
6181 232.0  0.07539
6182 232.0  0.07398
6184 182.0  0.05658
6187 232.0  0.07271
6197 414.0  0.07569
6200 182.0  0.12958
6201 232.0  0.07217
6210 596.0  0.13556
6213 414.0  0.13505
6216 232.0  0.0722
6225 182.0  0.13788
6226 232.0  0.07249
6230 182.0  0.13438
6232 232.0  0.07841
6235 232.0  0.05838
6236 232.0  0.07042
6240 182.0  0.05336
6242 232.0  0.07295
6263 232.0  0.06975
6264 232.0  0.07225
6268 182.0  0.12945
6275 182.0  0.13206
6284 182.0  0.13201
6286 232.0  0.07058
6290 182.0  0.13202
6293 232.0  0.07448
6295 232.0  0.07264
6301 182.0  0.13264
6312 232.0  0.07392
6322 1478.0  0.08199
6327 182.0  0.12657
6335 182.0  0.12874
6339 233.0  0.07267
6342 182.0  0.12886
6356 182.0  0.12725
6367 233.0  0.06965
6375 233.0  0.06935
6379 233.0  0.0664
6406 182.0  0.1236
6425 233.0  0.06743
6480 182.0  0.11856
6495 233.0  0.06684
6514 182.0  0.11942
6520 182.0  0.11956
6526 182.0  0.11947
6574 182.0  0.11463
6593 182.0  0.11485
6594 233.0  0.06286
6618 233.0  0.05594
6674 1486.0  0.09755
6705 1486.0  0.06895
6721 235.0  0.05395
6722 235.0  0.05937
6739 235.0  0.05438
6761 1489.0  0.0683
6778 236.0  0.05828
6783 236.0  0.0579
6823 236.0  0.0591
6871 236.0  0.05582
6969 236.0  0.05526
6990 236.0  0.05566
7027 236.0  0.05464


==> plots/OtherExpDist_3_2_21.txt <==
1 4.0  1
2 12.0  0.3526
3 1.0  0.27565
4 17.0  0.23516
5 30.0  0.17099
6 2.0  0.15182
7 33.0  0.13581
8 26.0  0.11298
9 27.0  0.08877
10 7.0  0.09042
11 26.0  0.08435
12 55.0  0.0748
13 12.0  0.06338
14 70.0  0.06728
15 54.0  0.06129
16 68.0  0.0562
17 27.0  0.0532
18 81.0  0.05174
19 110.0  0.04791
20 23.0  0.04083
21 118.0  0.04456
22 115.0  0.04224
23 28.0  0.04114
24 121.0  0.03998
25 100.0  0.0371
26 134.0  0.03522
27 34.0  0.02965
28 128.0  0.03379
29 132.0  0.03191
30 17.0  0.028
31 130.0  0.03001
32 143.0  0.02876
33 152.0  0.03054
34 26.0  0.02093
35 109.0  0.02693
36 147.0  0.02567
37 21.0  0.02546
38 141.0  0.02483
39 171.0  0.02405
40 21.0  0.02796
41 170.0  0.02305
42 143.0  0.0248
43 220.0  0.02166
44 34.0  0.02148
45 221.0  0.02092
46 199.0  0.0183
47 26.0  0.01996
48 250.0  0.01971
49 215.0  0.01908
50 227.0  0.0223
51 57.0  0.01871
52 173.0  0.01811
53 187.0  0.01782
54 44.0  0.01717
55 287.0  0.01717
56 255.0  0.01672
57 233.0  0.01637
58 41.0  0.01647
59 213.0  0.01709
60 337.0  0.01565
61 54.0  0.0153
62 372.0  0.01533
63 191.0  0.01483
64 75.0  0.01494
65 271.0  0.01459
66 266.0  0.01424
67 349.0  0.01443
68 87.0  0.01406
69 286.0  0.01373
70 285.0  0.01346
71 65.0  0.01039
72 355.0  0.01324
73 399.0  0.01287
74 488.0  0.01278
75 68.0  0.01021
76 261.0  0.01169
77 380.0  0.01228
78 99.0  0.01209
79 341.0  0.01182
80 253.0  0.01176
81 45.0  0.01197
82 421.0  0.01165
83 331.0  0.01158
84 339.0  0.01129
85 82.0  0.0111
86 402.0  0.01119
87 293.0  0.01099
88 65.0  0.01066
89 373.0  0.01106
90 405.0  0.01041
91 334.0  0.01049
92 74.0  0.01047
93 297.0  0.01027
94 396.0  0.00999
95 118.0  0.01013
96 441.0  0.01009
97 396.0  0.00997
98 387.0  0.0098
99 100.0  0.00969
100 344.0  0.00968
101 575.0  0.00946
102 65.0  0.00916
103 590.0  0.00917
104 311.0  0.00931
105 123.0  0.00911
106 637.0  0.00911
107 366.0  0.00886
108 632.0  0.00872
109 125.0  0.00869
110 333.0  0.00884
111 509.0  0.00883
112 114.0  0.0084
113 493.0  0.00854
114 411.0  0.0084
115 528.0  0.00825
116 97.0  0.00722
117 463.0  0.00765
118 379.0  0.00801
119 67.0  0.00801
120 654.0  0.00805
121 371.0  0.00788
122 103.0  0.00732
123 544.0  0.00798
124 518.0  0.00798
125 442.0  0.00772
126 108.0  0.0077
127 519.0  0.00743
128 589.0  0.00751
129 84.0  0.0075
130 498.0  0.00746
131 480.0  0.00732
132 599.0  0.0072
133 98.0  0.00721
134 470.0  0.00722
135 482.0  0.00699
136 138.0  0.00648
137 658.0  0.00661
138 468.0  0.00706
139 156.0  0.00686
140 591.0  0.00682
141 507.0  0.00676
142 765.0  0.00663
143 124.0  0.00497
144 691.0  0.00677
145 552.0  0.00663
146 123.0  0.00628
147 474.0  0.0066
148 606.0  0.00661
149 592.0  0.00642
150 131.0  0.00647
151 638.0  0.00651
152 719.0  0.00642
153 120.0  0.00617
154 475.0  0.00628
155 566.0  0.00621
156 833.0  0.00631
157 161.0  0.00611
158 499.0  0.0062
159 811.0  0.00621
160 165.0  0.00593
161 679.0  0.00601
162 557.0  0.00606
163 118.0  0.00592
164 809.0  0.00599
165 518.0  0.00599
166 701.0  0.00593
167 126.0  0.00402
168 624.0  0.00586
169 701.0  0.00576
170 121.0  0.00566
171 604.0  0.00582
172 422.0  0.00561
173 855.0  0.00572
174 107.0  0.0047
175 689.0  0.00566
176 508.0  0.00555
177 44.0  0.00533
178 566.0  0.00561
179 606.0  0.00556
180 139.0  0.00532
181 507.0  0.00549
182 459.0  0.00534
183 558.0  0.00545
184 155.0  0.00523
185 1048.0  0.00531
186 655.0  0.00519
187 214.0  0.00546
188 1034.0  0.00521
189 650.0  0.0052
190 746.0  0.00504
191 194.0  0.00537
192 694.0  0.00508
193 896.0  0.0051
194 298.0  0.00479
195 640.0  0.00494
196 519.0  0.00501
197 779.0  0.00471
198 148.0  0.00494
199 829.0  0.00496
200 602.0  0.00495
201 224.0  0.00487
202 719.0  0.00529
203 632.0  0.00518
204 154.0  0.00482
205 643.0  0.0046
206 517.0  0.00482
207 566.0  0.00481
208 84.0  0.00471
209 411.0  0.00451
210 829.0  0.00467
211 121.0  0.00465
212 922.0  0.00448
213 606.0  0.00464
214 810.0  0.00456
215 101.0  0.00454
216 884.0  0.00449
217 828.0  0.0044
218 116.0  0.00476
219 745.0  0.0044
220 611.0  0.00443
221 79.0  0.00434
222 892.0  0.00431
223 634.0  0.00428
224 744.0  0.00433
225 151.0  0.00426
226 944.0  0.00429
227 766.0  0.00432
228 181.0  0.00428
229 805.0  0.00415
230 719.0  0.0042
231 926.0  0.00421
232 219.0  0.00421
233 737.0  0.00417
234 850.0  0.00409
235 154.0  0.00418
236 616.0  0.00463
237 711.0  0.00405
238 218.0  0.00411
239 880.0  0.00409
240 629.0  0.00419
241 594.0  0.0040
242 140.0  0.00403
243 939.0  0.0040
244 558.0  0.00419
245 90.0  0.0024
246 886.0  0.00386
247 664.0  0.00418
248 671.0  0.00374
249 170.0  0.00446
250 520.0  0.00385
251 853.0  0.00411
252 164.0  0.00383
253 832.0  0.00405
254 592.0  0.00414
255 772.0  0.00376
256 53.0  0.00479
257 734.0  0.00397
258 638.0  0.00407
259 133.0  0.00412
260 972.0  0.00347
261 659.0  0.00403
262 83.0  0.00403
263 1004.0  0.00369
264 553.0  0.00386
265 766.0  0.00341
266 125.0  0.00364
267 991.0  0.0040
268 730.0  0.00339
269 185.0  0.0040
270 1035.0  0.00375
271 762.0  0.00332
272 864.0  0.0039
273 120.0  0.00307
274 815.0  0.00389
275 770.0  0.00388
276 114.0  0.00347
277 1031.0  0.00326
278 885.0  0.00366
279 92.0  0.0031
280 956.0  0.00369
281 408.0  0.00294
282 860.0  0.00381
283 178.0  0.00241
284 905.0  0.00362
285 726.0  0.00348
286 185.0  0.00374
287 768.0  0.00373
288 877.0  0.00368
289 1158.0  0.00352
290 308.0  0.00366
291 517.0  0.00363
292 838.0  0.00362
293 182.0  0.00311
294 1086.0  0.00358
295 822.0  0.00353
296 679.0  0.00347
297 43.0  0.00312
298 595.0  0.00337
299 1029.0  0.00345
300 211.0  0.00305
301 734.0  0.00329
302 638.0  0.00321
303 119.0  0.00298
304 852.0  0.00335
305 837.0  0.00335
306 872.0  0.00312
307 197.0  0.00329
308 697.0  0.00325
309 991.0  0.00317
310 180.0  0.00197
311 812.0  0.00286
312 1004.0  0.00334
313 749.0  0.0033
314 202.0  0.00279
315 664.0  0.00296
316 537.0  0.0033
317 412.0  0.00266
318 746.0  0.00323
319 668.0  0.00359
320 144.0  0.00301
321 724.0  0.00306
322 765.0  0.00313
323 901.0  0.00266
324 104.0  0.00307
325 828.0  0.00263
326 472.0  0.00303
327 117.0  0.00262
328 813.0  0.00316
329 725.0  0.00269
330 799.0  0.00261
331 283.0  0.00278
332 529.0  0.00278
333 1065.0  0.00301
334 96.0  0.0027
335 944.0  0.0025
336 616.0  0.00265
337 798.0  0.00314
338 149.0  0.00261
339 613.0  0.0025
340 872.0  0.0025
341 208.0  0.00305
342 951.0  0.0025
343 589.0  0.00301
344 157.0  0.00309
345 898.0  0.00267
346 742.0  0.0025
347 892.0  0.0025
348 179.0  0.00262
349 508.0  0.0025
350 696.0  0.00283
351 200.0  0.00262
352 850.0  0.0025
353 658.0  0.0024
354 1118.0  0.00248
355 164.0  0.00289
356 822.0  0.0025
357 876.0  0.00262
358 177.0  0.00262
359 1014.0  0.00261
360 741.0  0.00263
361 142.0  0.00261
362 1011.0  0.0027
363 334.0  0.00259
364 693.0  0.00277
365 122.0  0.00274
366 868.0  0.00242
367 638.0  0.00269
368 162.0  0.00268
369 856.0  0.0027
370 549.0  0.0025
371 758.0  0.0025
372 198.0  0.00261
373 543.0  0.00236
374 1016.0  0.00237
375 177.0  0.00253
376 813.0  0.0025
377 559.0  0.0025
378 175.0  0.00258
379 711.0  0.0025
380 696.0  0.00237
381 891.0  0.00236
382 159.0  0.0024
383 823.0  0.0025
384 249.0  0.00247
385 274.0  0.00237
386 981.0  0.00235
387 440.0  0.0025
388 707.0  0.00242
389 118.0  0.0024
390 388.0  0.0025
391 829.0  0.00237
392 251.0  0.00235
393 645.0  0.00242
394 633.0  0.00236
395 758.0  0.00242
396 205.0  0.00228
397 450.0  0.00237
398 586.0  0.0025
399 125.0  0.00221
400 1180.0  0.0025
401 519.0  0.00223
402 66.0  0.0022
403 950.0  0.00221
404 369.0  0.00236
405 891.0  0.00221
406 80.0  0.00301
407 734.0  0.0025
408 731.0  0.00236
410 724.0  0.0025
411 603.0  0.0022
412 668.0  0.00247
413 115.0  0.0018
414 550.0  0.0025
415 475.0  0.00218
416 42.0  0.00229
417 440.0  0.00242
418 446.0  0.00288
419 230.0  0.00228
420 615.0  0.00236
421 403.0  0.0025
422 610.0  0.00236
423 91.0  0.00228
424 526.0  0.00212
425 805.0  0.00237
426 190.0  0.00175
427 500.0  0.00266
428 540.0  0.0025
429 765.0  0.00225
430 162.0  0.00219
431 278.0  0.00223
432 682.0  0.00175
433 266.0  0.00296
434 1050.0  0.00174
435 329.0  0.00266
436 525.0  0.00223
437 208.0  0.00213
438 337.0  0.00221
439 658.0  0.00236
441 687.0  0.00194
442 742.0  0.00236
443 44.0  0.00204
444 323.0  0.00216
445 645.0  0.00255
446 739.0  0.00184
447 118.0  0.00277
448 342.0  0.00182
449 895.0  0.00175
450 42.0  0.00163
451 797.0  0.0025
452 620.0  0.0025
453 613.0  0.00236
454 171.0  0.00175
455 575.0  0.00206
456 498.0  0.00221
457 145.0  0.00174
458 635.0  0.0025
459 340.0  0.00223
460 202.0  0.00204
461 580.0  0.00183
462 378.0  0.00242
463 691.0  0.00201
465 777.0  0.00205
466 486.0  0.0026
467 77.0  0.00228
468 240.0  0.0018
469 267.0  0.00242
470 526.0  0.00205
471 183.0  0.0020
472 439.0  0.00216
473 619.0  0.0025
474 78.0  0.00211
475 728.0  0.00241
476 482.0  0.00221
477 174.0  0.00175
478 643.0  0.00237
479 369.0  0.00164
480 326.0  0.0025
481 84.0  0.0022
482 171.0  0.00175
483 750.0  0.00236
484 15.0  0.00181
485 612.0  0.00174
486 61.0  0.0024
487 794.0  0.00221
488 137.0  0.00193
489 350.0  0.00242
490 421.0  0.0022
491 136.0  0.00193
492 489.0  0.00218
493 465.0  0.00205
494 350.0  0.00169
495 118.0  0.00192
496 348.0  0.00242
497 775.0  0.00247
498 34.0  0.00205
499 434.0  0.00241
500 384.0  0.00241
501 251.0  0.0019
502 498.0  0.00242
503 223.0  0.00214
504 709.0  0.00156
505 81.0  0.00181
506 361.0  0.00237
507 363.0  0.00241
508 57.0  0.00173
509 392.0  0.00214
510 654.0  0.00237
511 540.0  0.00223
512 146.0  0.00206
513 388.0  0.00237
514 432.0  0.0022
515 92.0  0.00204
516 396.0  0.00214
517 523.0  0.00221
518 176.0  0.00187
519 350.0  0.00161
520 189.0  0.00213
521 590.0  0.00152
522 46.0  0.00204
523 244.0  0.00208
524 310.0  0.00216
525 178.0  0.00163
526 517.0  0.00153
527 159.0  0.00207
528 358.0  0.00213
529 75.0  0.00175
530 434.0  0.00213
531 207.0  0.0018
532 138.0  0.00158
533 351.0  0.00235
534 337.0  0.00204
535 620.0  0.00175
536 27.0  0.00162
537 309.0  0.00152
538 700.0  0.00231
540 635.0  0.00221
541 201.0  0.00207
542 80.0  0.00185
543 538.0  0.00212
544 443.0  0.00223
545 824.0  0.00205
547 246.0  0.00209
548 301.0  0.00204
549 98.0  0.00169
550 209.0  0.00146
551 299.0  0.00209
552 482.0  0.00203
553 91.0  0.00167
554 365.0  0.00185
555 450.0  0.00204
556 93.0  0.00152
557 370.0  0.00216
558 368.0  0.00145
560 508.0  0.00203
561 244.0  0.00148
562 489.0  0.00175
563 195.0  0.00201
564 265.0  0.00203
565 285.0  0.00202
566 157.0  0.00183
567 400.0  0.00175
568 459.0  0.00201
569 453.0  0.00199
570 51.0  0.00174
571 131.0  0.00139
572 563.0  0.00221
573 72.0  0.00175
574 168.0  0.00199
575 296.0  0.00164
576 478.0  0.00163
577 40.0  0.00162
578 325.0  0.00205
579 309.0  0.0018
580 46.0  0.00181
581 389.0  0.00198
582 269.0  0.00131
584 348.0  0.0018
585 566.0  0.00185
586 327.0  0.0018
588 363.0  0.00151
589 649.0  0.0020
590 48.0  0.00201
591 405.0  0.00149
592 446.0  0.00185
593 244.0  0.0018
594 47.0  0.00142
595 345.0  0.00148
596 117.0  0.00132
597 44.0  0.00159
598 190.0  0.00208
599 116.0  0.0013
600 226.0  0.0014
601 402.0  0.00129
602 190.0  0.00197
603 116.0  0.00191
605 197.0  0.00193
606 127.0  0.00125
607 129.0  0.00175
608 288.0  0.00175
610 142.0  0.0018
611 36.0  0.00162
612 384.0  0.00153
613 308.0  0.00175
614 230.0  0.00173
615 418.0  0.00174
616 440.0  0.00148
618 513.0  0.00185
619 183.0  0.0018
620 443.0  0.00175
622 224.0  0.00162
623 105.0  0.00148
625 374.0  0.00175
626 321.0  0.00169
627 460.0  0.00123
628 101.0  0.00174
629 155.0  0.00118
630 297.0  0.00175
631 74.0  0.00175
632 49.0  0.00184
633 162.0  0.00127
634 200.0  0.00123
635 94.0  0.00175
636 249.0  0.00183
637 333.0  0.00184
638 196.0  0.00174
639 479.0  0.00157
640 231.0  0.0012
641 169.0  0.00175
642 36.0  0.00126
643 152.0  0.00182
644 464.0  0.00153
645 51.0  0.00179
646 54.0  0.00179
647 288.0  0.00157
648 51.0  0.00178
649 103.0  0.00148
651 545.0  0.00178
653 335.0  0.00173
654 353.0  0.00124
655 51.0  0.00175
656 272.0  0.00121
657 201.0  0.00113
658 51.0  0.00174
659 149.0  0.00126
660 523.0  0.00126
661 55.0  0.00161
663 141.0  0.00121
664 228.0  0.00117
666 297.0  0.00117
667 215.0  0.00124
668 394.0  0.00115
670 192.0  0.0012
671 330.0  0.00167
672 206.0  0.00148
673 174.0  0.00113
674 131.0  0.00118
675 203.0  0.00117
676 93.0  0.00155
677 327.0  0.00111
678 529.0  0.00117
680 144.0  0.00112
681 206.0  0.00111
683 261.0  0.00116
685 37.0  0.0012
687 91.0  0.00115
688 214.0  0.00121
689 37.0  7.7E-4
690 126.0  0.00105
691 104.0  0.00115
692 47.0  0.00111
693 98.0  0.00144
694 210.0  0.00111
695 259.0  0.0011
696 39.0  7.7E-4
697 90.0  0.00153
698 247.0  0.00111
700 276.0  0.00109
701 340.0  0.00111
702 314.0  0.00115
704 103.0  0.00109
705 114.0  0.00101
706 428.0  0.0014
707 91.0  0.0011
708 51.0  0.00148
709 268.0  0.00108
712 46.0  0.00101
714 112.0  0.00148
715 44.0  0.0010
717 40.0  0.00102
718 237.0  0.0010
721 40.0  0.00101
722 219.0  0.00121
724 226.0  0.00136
725 279.0  0.00115
726 154.0  0.00109
728 176.0  9.9E-4
729 165.0  0.0010
731 306.0  9.9E-4
732 138.0  9.9E-4
733 74.0  0.00103
736 111.0  9.8E-4
737 111.0  0.00147
738 152.0  0.00115
739 48.0  9.8E-4
741 166.0  0.00121
742 118.0  9.8E-4
743 133.0  0.00115
745 198.0  0.00145
748 269.0  0.00115
749 226.0  9.7E-4
750 203.0  0.00107
751 56.0  0.00115
752 117.0  9.5E-4
753 144.0  9.7E-4
754 83.0  0.00115
755 54.0  0.00107
756 228.0  9.4E-4
759 281.0  0.00115
760 207.0  0.00106
761 54.0  0.00107
762 82.0  0.00107
763 131.0  9.3E-4
764 56.0  0.00107
765 161.0  9.5E-4
767 132.0  9.3E-4
769 83.0  0.00107
770 67.0  9.5E-4
772 179.0  0.00107
773 49.0  9.5E-4
774 117.0  9.3E-4
776 195.0  9.2E-4
777 125.0  9.2E-4
779 248.0  9.3E-4
780 275.0  9.2E-4
783 99.0  9.1E-4
784 53.0  0.00106
786 53.0  0.00106
787 150.0  9.2E-4
790 54.0  9.2E-4
791 100.0  9.1E-4
793 160.0  9.8E-4
794 181.0  9.1E-4
796 50.0  9.0E-4
797 50.0  9.1E-4
799 54.0  9.0E-4
800 103.0  9.0E-4
803 178.0  9.0E-4
804 100.0  8.9E-4
805 53.0  9.6E-4
806 129.0  8.9E-4
808 100.0  8.9E-4
810 51.0  9.1E-4
811 108.0  8.9E-4
813 53.0  9.6E-4
814 102.0  9.0E-4
818 51.0  8.9E-4
821 53.0  9.8E-4
823 51.0  8.9E-4
828 79.0  8.9E-4
830 79.0  8.8E-4
834 51.0  8.8E-4
837 110.0  8.8E-4
840 160.0  8.7E-4
842 80.0  8.7E-4
847 53.0  8.7E-4
849 56.0  8.7E-4
852 53.0  8.1E-4
854 56.0  8.1E-4
857 105.0  8.7E-4
858 52.0  8.5E-4
860 109.0  8.1E-4
861 83.0  8.7E-4
862 243.0  8.6E-4
863 58.0  8.1E-4
866 84.0  8.1E-4
868 137.0  8.7E-4
869 54.0  8.6E-4
871 226.0  8.7E-4
874 54.0  7.7E-4
880 54.0  7.7E-4
883 54.0  7.7E-4
889 54.0  8.4E-4
890 108.0  8.6E-4
894 54.0  7.7E-4
896 54.0  8.4E-4

